Gnuastro: Estimating the Zero Point Magnitude in Astronomical Imaging

Calibration of pixel values is a fundamental step for accurate measurements in astronomical imaging. In astronomical jargon this is known as estimating zero point magnitude. Here, we introduce a newly added script in GNU Astronomy Utilities (Gnuastro) version 0.20 for the zero point magnitude estimation, named: astscript-zeropoint. The script offers numerous features, such as the flexibility to use either image(s) or a catalog as the reference dataset. Additionally, steps are parallelized to enhance efficiency for big data. Thanks to Gnuastro's minimal dependencies, the script is both flexible and portable. The figures of this research note are reproducible with Maneage, on the Git commit c89275e.

==> tex/build/figures/zp-with-ref-cat/2-arcsec-zp-with-ref-cat.txt <==
# Aperture photometry versus difference in magnitude (used to find the 
# zero point magnitude). The zero point magnitude is obtained based on 
# the reference SDSS catalog with 2 arcsecond aperture. 
# 
# Project title: Gnuastro: Estimating the Zero Point Magnitude in Astronomical Imaging
# Git commit (that produced this dataset): e31dd15
# Git repository: https://codeberg.org/gnuastro/papers
# Git branch: zeropoint
# DOI (Zenodo): https://doi.org/10.5281/zenodo.10256845
#
# Copyright (C) 2023 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: MAG-REF  [f32,f64,] Magnitude of reference.
# Column 2: MAG-DIFF [f32,f64,] Magnitude diff with input.
1.774100000000000e+01   2.636628705596924e+01
1.436200000000000e+01   2.632856322479248e+01
1.769900000000000e+01   2.630368959808350e+01
1.604400000000000e+01   2.631514391326904e+01
1.881400000000000e+01   2.639570175552368e+01
2.059800000000000e+01   2.577189249801636e+01
1.501700000000000e+01   2.631359175872803e+01
1.864500000000000e+01   2.641679956436157e+01
2.044800000000000e+01   2.688534264373779e+01
1.456600000000000e+01   2.631567479705811e+01
1.448900000000000e+01   2.632341066741943e+01
1.495500000000000e+01   2.631484802246094e+01
1.274200000000000e+01   2.644504679870606e+01
1.167600000000000e+01   2.633697354888916e+01
1.647000000000000e+01   2.629832622528076e+01
1.968600000000000e+01   2.635771049118042e+01
1.605800000000000e+01   2.631021538543701e+01
1.133800000000000e+01   2.617467945861817e+01
1.488400000000000e+01   2.632280462646484e+01
8.436000000000000e+00   2.445884431457520e+01
2.006700000000000e+01   2.700631388854980e+01
1.646900000000000e+01   2.630894579315186e+01
1.125000000000000e+01   2.612716960906982e+01
1.553000000000000e+01   2.630535629272461e+01
1.585600000000000e+01   2.629189019775391e+01
1.080400000000000e+01   2.682671461486817e+01
1.789900000000000e+01   2.653786737823486e+01
1.698600000000000e+01   2.639508050537109e+01
1.750000000000000e+01   2.650215721130371e+01
1.486500000000000e+01   2.936752437591553e+01
1.562300000000000e+01   2.631170449066162e+01
1.722400000000000e+01   2.633502294921875e+01
1.553000000000000e+01   2.777821853637695e+01
1.509700000000000e+01   2.456783950042725e+01
1.907100000000000e+01   2.762284459686279e+01
1.550700000000000e+01   2.633967307281494e+01
1.847500000000000e+01   2.630399665832520e+01
1.500300000000000e+01   2.630639241027832e+01
2.004100000000000e+01   2.632091485595703e+01
1.849300000000000e+01   2.635906693267822e+01
1.552700000000000e+01   2.631144766998291e+01
1.763400000000000e+01   2.636378687286377e+01
1.728000000000000e+01   2.631785419464111e+01
1.959400000000000e+01   2.661608089828491e+01
1.968900000000000e+01   2.630922781372070e+01
1.431700000000000e+01   2.645861968231201e+01
1.994900000000000e+01   2.617881739044190e+01
1.378800000000000e+01   2.643296231079102e+01
1.642900000000000e+01   2.631604681396484e+01
1.469300000000000e+01   2.630887047576904e+01
1.850000000000000e+01   2.644770622253418e+01
1.832700000000000e+01   2.640763030242920e+01
1.823500000000000e+01   2.629482780456543e+01
2.099200000000000e+01   2.585008801651001e+01
1.909300000000000e+01   2.633489901351929e+01
1.731100000000000e+01   2.630081380462646e+01
1.731000000000000e+01   2.642124420166015e+01
1.880200000000000e+01   2.637539382171631e+01
1.705400000000000e+01   2.634148798370361e+01
1.405400000000000e+01   2.649931536102295e+01
1.812100000000000e+01   2.644411534881592e+01
1.423900000000000e+01   2.641375318908691e+01
1.679000000000000e+01   2.636991218566894e+01
1.912100000000000e+01   2.631446284866333e+01
1.697000000000000e+01   2.634510681152344e+01
1.938400000000000e+01   2.649258488082886e+01
1.600700000000000e+01   2.633909419250488e+01
1.769100000000000e+01   2.634944535827637e+01
1.632000000000000e+01   2.631695014953613e+01
1.681500000000000e+01   2.630937713623047e+01
1.627500000000000e+01   2.632162418365478e+01
1.250100000000000e+01   2.643758447265625e+01
1.676100000000000e+01   2.629579957580566e+01
1.776100000000000e+01   2.635295041656494e+01
1.623200000000000e+01   2.628234446716309e+01
1.509500000000000e+01   2.631657192230224e+01
1.820400000000000e+01   2.636018419647217e+01
1.541000000000000e+01   2.632657447814941e+01
1.578700000000000e+01   2.632966357421875e+01
1.638700000000000e+01   2.628978720855713e+01
1.959200000000000e+01   2.653260802459717e+01
2.097600000000000e+01   2.681240193939209e+01
1.604500000000000e+01   2.630741970062256e+01
1.651700000000000e+01   2.633007029724121e+01
1.795100000000000e+01   2.640371205902100e+01
1.581700000000000e+01   2.633185347747803e+01
1.919200000000000e+01   2.642688044738770e+01
1.890800000000000e+01   2.655272055435181e+01
1.568400000000000e+01   2.632796476745605e+01
1.153400000000000e+01   2.588877161407471e+01
1.851400000000000e+01   2.635506540679932e+01
1.640400000000000e+01   2.631361933135986e+01
2.010500000000000e+01   2.630098531723023e+01
1.859000000000000e+01   2.630754312515259e+01
1.788200000000000e+01   2.628157618713379e+01
1.687300000000000e+01   2.627968106079102e+01
2.058200000000000e+01   2.629896424484253e+01
1.273500000000000e+01   2.643977104187012e+01
1.664000000000000e+01   2.629705966949463e+01
1.532100000000000e+01   2.631615819549560e+01
1.614500000000000e+01   2.631168510437012e+01
1.496800000000000e+01   2.630465084838867e+01
1.449400000000000e+01   2.632940821075439e+01
1.550400000000000e+01   2.632777338409424e+01
1.564600000000000e+01   2.805300340270996e+01
1.795300000000000e+01   2.642180149841309e+01
1.695800000000000e+01   2.632007389831543e+01
1.806600000000000e+01   2.632988072967529e+01
1.549900000000000e+01   2.630951635742188e+01
1.812200000000000e+01   2.632922770690918e+01
1.694400000000000e+01   2.632665228271484e+01
1.707700000000000e+01   2.633455310058594e+01
1.273400000000000e+01   2.608437231445313e+01
1.515000000000000e+01   2.632161846160889e+01
1.751700000000000e+01   2.635184649658203e+01
1.541300000000000e+01   2.774951256561279e+01
1.562400000000000e+01   2.634054605865479e+01
2.062400000000000e+01   2.676343052291870e+01
1.461800000000000e+01   2.647134873199463e+01
1.850100000000000e+01   2.638399751281738e+01
1.837800000000000e+01   2.634295151519775e+01
1.496600000000000e+01   2.649437848663330e+01
1.508800000000000e+01   2.631767720031738e+01
1.571000000000000e+01   2.632702632904053e+01
1.525900000000000e+01   2.676924341583252e+01
1.357200000000000e+01   2.487439200592041e+01
1.218300000000000e+01   2.637660637664795e+01
1.895200000000000e+01   2.647132477951050e+01
1.611200000000000e+01   2.633924914550781e+01
1.751400000000000e+01   2.632159620666504e+01
1.649400000000000e+01   2.632925085449219e+01
1.746300000000000e+01   2.630738514709473e+01
1.601700000000000e+01   2.858765486907959e+01
1.758600000000000e+01   2.635217336273193e+01
1.884800000000000e+01   2.631241173553467e+01
1.576700000000000e+01   2.633542041015625e+01
1.911400000000000e+01   2.633072201156616e+01
1.672900000000000e+01   2.633806314849853e+01
1.906300000000000e+01   2.634706524658203e+01
1.746600000000000e+01   2.398005429840088e+01
1.646900000000000e+01   2.632397093200684e+01
1.891800000000000e+01   2.629982115554809e+01
1.593800000000000e+01   2.633297375488281e+01
1.571100000000000e+01   2.630923417663574e+01
1.795200000000000e+01   2.632688460540772e+01
1.405100000000000e+01   2.646531331634522e+01
1.676900000000000e+01   2.636368460083008e+01
1.588400000000000e+01   2.635414617919922e+01
1.948000000000000e+01   2.670413969039917e+01
1.555500000000000e+01   2.821836154937744e+01
1.720200000000000e+01   2.636245475006104e+01
1.277200000000000e+01   2.643591658782959e+01
1.725800000000000e+01   2.632498131561279e+01
1.904500000000000e+01   2.645582191467285e+01
1.748700000000000e+01   2.635598899078369e+01
1.597900000000000e+01   2.633178797149658e+01
1.571500000000000e+01   2.633053382873535e+01
1.796300000000000e+01   2.639304131317139e+01
1.730100000000000e+01   2.631162011718750e+01
1.706500000000000e+01   2.631637615203858e+01
1.449600000000000e+01   2.630497521972656e+01
1.489200000000000e+01   2.631665400695801e+01
1.724600000000000e+01   2.634281797027588e+01
1.594400000000000e+01   2.630475305938721e+01
1.672900000000000e+01   2.629249945068359e+01
1.953900000000000e+01   2.642946192169190e+01
1.257800000000000e+01   2.640108673858643e+01
1.402500000000000e+01   2.647808494567871e+01
1.502700000000000e+01   2.632128672790527e+01
1.871600000000000e+01   2.639133826828003e+01
1.657400000000000e+01   2.630331957244873e+01
1.682000000000000e+01   2.632001525878906e+01
1.586400000000000e+01   2.630051866912842e+01
1.942800000000000e+01   2.623138287353516e+01
2.173600000000000e+01   2.678967231369019e+01
1.691100000000000e+01   2.632851956939697e+01
1.612900000000000e+01   2.635993318939209e+01
1.666400000000000e+01   2.632936617279053e+01
1.640200000000000e+01   2.630382495117188e+01
1.448700000000000e+01   2.630089427185059e+01
1.930800000000000e+01   2.629409590530395e+01
1.926400000000000e+01   2.633522039794922e+01
1.547800000000000e+01   2.879455406951904e+01
1.955400000000000e+01   2.653514728927612e+01
1.783100000000000e+01   2.632909169769287e+01
1.972800000000000e+01   2.637526638793945e+01
1.795900000000000e+01   2.629577673339844e+01
1.933700000000000e+01   2.645765792083740e+01
1.703400000000000e+01   2.631991060638428e+01
1.771000000000000e+01   2.632623668670654e+01
1.599100000000000e+01   2.632891160583496e+01
1.554300000000000e+01   2.629505421447754e+01
1.543800000000000e+01   2.723685959625244e+01
1.686300000000000e+01   2.630840214538574e+01
1.894400000000000e+01   2.636950802230835e+01
1.833800000000000e+01   2.639696472930908e+01
2.037300000000000e+01   2.667297110366821e+01
1.620300000000000e+01   2.633265774536133e+01
1.958300000000000e+01   2.620646220016479e+01
1.723000000000000e+01   2.633094642639160e+01
1.435500000000000e+01   2.650722454071045e+01
1.592800000000000e+01   2.631518795776367e+01
1.886200000000000e+01   2.646583701324463e+01
1.492900000000000e+01   2.632891474151612e+01
1.128600000000000e+01   2.611073373413086e+01
1.599100000000000e+01   2.633634549713135e+01
1.765300000000000e+01   2.634589016723633e+01
1.616700000000000e+01   2.633685607147217e+01
1.587200000000000e+01   2.634379126739502e+01
1.838700000000000e+01   2.636423007202148e+01
1.651900000000000e+01   2.631141657257080e+01
1.957800000000000e+01   2.624041741180420e+01
1.709800000000000e+01   2.632136959838867e+01
1.907700000000000e+01   2.638145337295532e+01
1.698500000000000e+01   2.634730659484863e+01
1.536100000000000e+01   2.631606954193115e+01
1.474900000000000e+01   2.630720083618164e+01
1.388300000000000e+01   2.645166741180420e+01
1.928000000000000e+01   2.641382863998413e+01
1.933900000000000e+01   2.634224916839599e+01
1.839300000000000e+01   2.626512038040161e+01
1.447900000000000e+01   2.644110956573486e+01
1.662700000000000e+01   2.633024611663818e+01
1.758300000000000e+01   2.638294678497314e+01
1.424200000000000e+01   2.642660178375244e+01
1.565700000000000e+01   2.634855216217041e+01
1.443200000000000e+01   2.872307952117920e+01
1.769000000000000e+01   2.635270065307617e+01
1.564300000000000e+01   2.777103745269775e+01
1.937200000000000e+01   2.582733084869385e+01
1.543900000000000e+01   2.783728109741211e+01
1.662700000000000e+01   2.634811129760742e+01
1.676000000000000e+01   2.630230499267578e+01
1.846100000000000e+01   2.636688760375976e+01
1.916900000000000e+01   2.668863615417481e+01
1.674200000000000e+01   2.635301341247559e+01
1.256400000000000e+01   2.852554117584229e+01
1.678700000000000e+01   2.636985713195801e+01
1.512900000000000e+01   2.633762960815429e+01
1.553900000000000e+01   2.765119310760498e+01
1.735600000000000e+01   2.631538587188721e+01
1.770800000000000e+01   2.635858708190918e+01
1.508600000000000e+01   2.786469033813476e+01
1.701600000000000e+01   2.632360478973388e+01
1.774800000000000e+01   2.630130944061279e+01
2.044700000000000e+01   2.638474509429932e+01
1.728500000000000e+01   2.633008495330811e+01
1.944100000000000e+01   2.652532817459106e+01
1.571300000000000e+01   2.632304161834717e+01
1.703000000000000e+01   2.630079105377197e+01
1.820500000000000e+01   2.640641029357910e+01
1.725200000000000e+01   2.634369673919678e+01
1.975000000000000e+01   2.700081920623779e+01
1.675900000000000e+01   2.633278482818604e+01
1.665000000000000e+01   2.633890190124512e+01
1.444700000000000e+01   2.648988768768310e+01
1.451100000000000e+01   2.650205834960937e+01
1.575500000000000e+01   2.765126407623291e+01
1.819600000000000e+01   2.634650601959229e+01
1.778900000000000e+01   2.633533522033692e+01
1.691000000000000e+01   2.631095043182373e+01
1.921800000000000e+01   2.630355221557617e+01
1.794100000000000e+01   2.635980702972412e+01
1.401300000000000e+01   2.641940449523926e+01
1.746800000000000e+01   2.634412152099609e+01
1.875800000000000e+01   2.651615629959106e+01
1.716700000000000e+01   2.634009570312500e+01
1.597100000000000e+01   2.637144498443604e+01
1.684900000000000e+01   2.632230474853516e+01
1.661600000000000e+01   2.631118852233887e+01
2.004500000000000e+01   2.622769920349121e+01
1.926500000000000e+01   2.649515737533569e+01
1.809000000000000e+01   2.633685668945312e+01
1.786300000000000e+01   2.631800755310059e+01
1.643800000000000e+01   2.631684902954101e+01
1.833400000000000e+01   2.627561415100098e+01
1.508600000000000e+01   2.633900407409668e+01
1.688800000000000e+01   2.633387993621826e+01
1.844000000000000e+01   2.634827608108521e+01
1.804000000000000e+01   2.647555641174316e+01
2.170500000000000e+01   2.729937561035156e+01
1.485800000000000e+01   2.649963112640381e+01
1.547300000000000e+01   2.632742733764648e+01
1.634000000000000e+01   2.632466968536377e+01
1.618200000000000e+01   2.630941088867187e+01
1.776200000000000e+01   2.638726130676270e+01
1.822900000000000e+01   2.636257162475586e+01
1.848100000000000e+01   2.643367915725708e+01
1.775600000000000e+01   2.637745233154297e+01
1.564000000000000e+01   2.633565391540527e+01
1.855000000000000e+01   2.634666376113892e+01
1.552100000000000e+01   2.633663282012940e+01
1.556300000000000e+01   2.631855801391602e+01
1.628000000000000e+01   2.636475208282471e+01
1.558900000000000e+01   2.633675314331055e+01
1.654000000000000e+01   2.638031677246094e+01
1.560400000000000e+01   2.894077005767822e+01
1.810000000000000e+01   2.624417934417725e+01
1.952600000000000e+01   2.653904244995117e+01
1.469600000000000e+01   2.648212041473388e+01
1.746500000000000e+01   2.630542644500732e+01
1.599300000000000e+01   2.632448002624512e+01
1.535600000000000e+01   2.633971219635010e+01
1.734200000000000e+01   2.640499304962158e+01
1.964000000000000e+01   2.607714809417725e+01
1.492400000000000e+01   2.649920198822021e+01
1.427200000000000e+01   2.642243067932129e+01
1.669600000000000e+01   2.635267343139649e+01
2.122700000000000e+01   2.636448455047607e+01
2.073200000000000e+01   2.611551345062256e+01
1.565000000000000e+01   2.633195343017578e+01
1.166300000000000e+01   2.619957341003418e+01
1.741700000000000e+01   2.688924044799805e+01
1.587500000000000e+01   2.808897018432617e+01
1.906900000000000e+01   2.637641262435913e+01
1.711400000000000e+01   2.544126097106934e+01
1.856100000000000e+01   2.638418878173828e+01
1.594000000000000e+01   2.759471839904785e+01
1.439800000000000e+01   2.585856652069092e+01
1.787000000000000e+01   2.633873760223389e+01
1.635200000000000e+01   2.632249427032471e+01
1.836800000000000e+01   2.639508816528320e+01
1.735000000000000e+01   2.632259140014649e+01
1.992700000000000e+01   2.624454779815674e+01
1.737500000000000e+01   2.649758148193359e+01
1.101800000000000e+01   2.608012139129639e+01
1.704000000000000e+01   2.634067634582519e+01
1.582200000000000e+01   2.711957499694824e+01
1.728900000000000e+01   2.636439939880371e+01
1.749000000000000e+01   2.631042598724365e+01
1.843000000000000e+01   2.635901897430420e+01
1.804500000000000e+01   2.639999858856201e+01
1.397700000000000e+01   2.640679621887207e+01
1.763900000000000e+01   2.639432245635986e+01
1.920800000000000e+01   2.644703989791870e+01
1.840900000000000e+01   2.628329571151733e+01
1.684600000000000e+01   2.639556531524658e+01
1.757500000000000e+01   2.632809181213379e+01
1.664800000000000e+01   2.631269097137451e+01
1.675800000000000e+01   2.633535824584961e+01
1.607200000000000e+01   2.630404135894775e+01
1.763000000000000e+01   2.635759246826172e+01
1.695000000000000e+01   2.634346790313721e+01
1.838300000000000e+01   2.632777128982544e+01
1.589300000000000e+01   2.819689404296875e+01
1.769900000000000e+01   2.625565493011475e+01
1.903900000000000e+01   2.632671400451660e+01
1.889900000000000e+01   2.629855902099609e+01
1.696800000000000e+01   2.635841423797607e+01
1.626000000000000e+01   2.632534576416016e+01
1.698000000000000e+01   2.636853549957275e+01
1.706200000000000e+01   2.635768767547608e+01
1.739300000000000e+01   2.638472019958496e+01
1.637500000000000e+01   2.635528182983398e+01
1.792500000000000e+01   2.646285991668701e+01
1.600900000000000e+01   2.635360067749023e+01
1.666800000000000e+01   2.636647583770752e+01
1.344000000000000e+01   2.840236801147461e+01
1.572800000000000e+01   2.833933670806885e+01
1.627400000000000e+01   2.633687860870361e+01
1.720100000000000e+01   2.635209252929688e+01
1.775500000000000e+01   2.636426628112793e+01
2.007300000000000e+01   2.674663214492798e+01
1.731900000000000e+01   2.633305239105225e+01
1.292000000000000e+01   2.650152198791504e+01
1.392100000000000e+01   2.641129445648193e+01
1.649800000000000e+01   2.632985768127442e+01
1.533100000000000e+01   2.651800218200684e+01
1.781800000000000e+01   2.639545647430420e+01
1.771900000000000e+01   2.631946768188477e+01
1.789900000000000e+01   2.632906324768066e+01
1.746500000000000e+01   2.627914318084717e+01
1.416600000000000e+01   2.640975534057617e+01
1.629800000000000e+01   2.633149971771240e+01
1.519700000000000e+01   2.653757426452637e+01
1.789100000000000e+01   2.634229203796387e+01
1.870000000000000e+01   2.637469406127930e+01
1.614400000000000e+01   2.631492514038086e+01
1.736300000000000e+01   2.633322342681885e+01
1.196200000000000e+01   2.630962763977051e+01
1.571800000000000e+01   2.643069702911377e+01
1.600300000000000e+01   2.634053204345703e+01
1.556100000000000e+01   2.633073342895508e+01
1.640000000000000e+01   2.635141315460205e+01
1.657900000000000e+01   2.634041738891602e+01
1.440300000000000e+01   2.647250950622558e+01
1.893200000000000e+01   2.628767808151245e+01
1.984300000000000e+01   2.641233546066284e+01
1.816900000000000e+01   2.567551741027832e+01
9.736000000000001e+00   2.495289224243164e+01
1.576600000000000e+01   2.636215135192871e+01
1.292300000000000e+01   2.871854367065430e+01
1.580500000000000e+01   2.636294906616211e+01
1.612900000000000e+01   2.633225183868408e+01
1.853900000000000e+01   2.630299230957031e+01
1.852000000000000e+01   2.630354501724243e+01
1.727600000000000e+01   2.635554883575439e+01
1.313500000000000e+01   2.649502731323242e+01
1.821400000000000e+01   2.646322847747803e+01
1.551200000000000e+01   2.634238139343262e+01
1.562600000000000e+01   2.634606225585937e+01
1.791500000000000e+01   2.642241386413574e+01
1.436200000000000e+01   2.631714106750488e+01
1.578500000000000e+01   2.631526866912842e+01
1.606900000000000e+01   2.633217882537842e+01
1.686500000000000e+01   2.636185478210449e+01
1.621400000000000e+01   2.632344652557373e+01
1.810300000000000e+01   2.645586140441895e+01
1.499000000000000e+01   2.633167766571045e+01
1.940800000000000e+01   2.631504631805420e+01
2.020900000000000e+01   2.663537491226196e+01
1.609800000000000e+01   2.635162300872803e+01
1.496200000000000e+01   2.633302603912353e+01
1.893900000000000e+01   2.627012716674805e+01
1.434900000000000e+01   2.631286432647705e+01
1.790000000000000e+01   2.647908058166504e+01
1.765400000000000e+01   2.636995573425293e+01
1.734700000000000e+01   2.629517733764649e+01
1.631400000000000e+01   2.633056246185303e+01
1.719700000000000e+01   2.629739234161377e+01
1.474600000000000e+01   2.632660646057129e+01
1.841500000000000e+01   2.642861846923828e+01
1.838400000000000e+01   2.643097513580322e+01
1.608900000000000e+01   2.635124803924560e+01
1.679100000000000e+01   2.629609071350098e+01
1.672200000000000e+01   2.630480849456787e+01
1.632800000000000e+01   2.631981270599365e+01
1.886500000000000e+01   2.647902368545532e+01
1.772600000000000e+01   2.636663453674316e+01
1.121100000000000e+01   2.615037492370605e+01
1.655000000000000e+01   2.632061843872070e+01
1.981400000000000e+01   2.810128389739990e+01
1.473000000000000e+01   2.631106231689453e+01
1.815800000000000e+01   2.635193348693848e+01
1.598200000000000e+01   2.634520400238037e+01
1.737400000000000e+01   2.634078829193115e+01
1.386100000000000e+01   2.650539678192139e+01
1.633100000000000e+01   2.634863916015625e+01
1.941700000000000e+01   2.611847132873535e+01
1.604600000000000e+01   2.639489602661133e+01
1.092200000000000e+01   2.606151015472412e+01
1.796200000000000e+01   2.634902201843262e+01
1.813300000000000e+01   2.630099449920654e+01
1.914900000000000e+01   2.638179762268066e+01
1.683100000000000e+01   2.630562081909180e+01
1.727000000000000e+01   2.630861141204834e+01
1.935600000000000e+01   2.647805839157105e+01
1.726500000000000e+01   2.638733638763428e+01
1.844300000000000e+01   2.633724324035645e+01
1.449300000000000e+01   2.632138726043701e+01
1.434800000000000e+01   2.632340760040283e+01
1.521700000000000e+01   2.631323432159424e+01
1.731800000000000e+01   2.636186138916016e+01
1.580600000000000e+01   2.630374074554443e+01
1.785700000000000e+01   2.632706320953369e+01
1.416900000000000e+01   2.633434042358398e+01
1.730900000000000e+01   2.635024927520752e+01
1.767400000000000e+01   2.631978819274902e+01
1.562800000000000e+01   2.632367966461182e+01
1.546800000000000e+01   2.632706600952148e+01
1.560200000000000e+01   2.634085536193848e+01
1.949100000000000e+01   2.671008712387085e+01
1.640800000000000e+01   2.633862591552735e+01
1.897600000000000e+01   2.618705003356934e+01
1.716700000000000e+01   2.632537383270264e+01
1.924100000000000e+01   2.679273730850220e+01
1.953600000000000e+01   2.507944320297241e+01
1.658200000000000e+01   2.631525157165527e+01
1.417400000000000e+01   2.634020445251465e+01
1.651200000000000e+01   2.633312026214600e+01
1.526600000000000e+01   2.632052060699463e+01
1.730200000000000e+01   2.630673690032959e+01
1.825700000000000e+01   2.508511069488526e+01
1.805900000000000e+01   2.686118315124512e+01
1.635600000000000e+01   2.631889825439453e+01
1.893800000000000e+01   2.642233160781860e+01
1.676400000000000e+01   2.635435968780518e+01
1.824700000000000e+01   2.638832022857666e+01
1.067000000000000e+01   2.597305004119873e+01
1.877600000000000e+01   2.639163825607300e+01
1.678800000000000e+01   2.632227410125732e+01
1.443000000000000e+01   2.631252639770508e+01
1.806900000000000e+01   2.632425665283203e+01
1.655500000000000e+01   2.633434455871582e+01
1.805500000000000e+01   2.639461009979248e+01
1.444000000000000e+01   2.634371322631836e+01
1.826200000000000e+01   2.633063212585449e+01
1.775300000000000e+01   2.631247589874268e+01
1.491500000000000e+01   2.634405426025391e+01
2.089400000000000e+01   2.648527807617187e+01
1.774000000000000e+01   2.629909252166748e+01
1.668300000000000e+01   2.635514107513428e+01
1.905900000000000e+01   2.645613716506958e+01
1.158400000000000e+01   2.626336897277832e+01
1.859100000000000e+01   2.629316512680054e+01
1.732000000000000e+01   2.632591278076172e+01
1.798200000000000e+01   2.636980403137207e+01
1.699400000000000e+01   2.633834986114502e+01
1.749100000000000e+01   2.634121305084228e+01
1.520600000000000e+01   2.632331815338135e+01
1.503700000000000e+01   2.824532443237305e+01
1.264000000000000e+01   2.642770351409912e+01
1.642900000000000e+01   2.640716276550293e+01
1.915700000000000e+01   2.634825509262085e+01
1.643500000000000e+01   2.634211498260498e+01
1.792500000000000e+01   2.641766338348389e+01
1.519200000000000e+01   2.633309230041504e+01
1.538700000000000e+01   2.634799281311035e+01
1.592500000000000e+01   2.635039405822754e+01
1.653700000000000e+01   2.633500033569336e+01
1.653200000000000e+01   2.631413405609131e+01
1.748800000000000e+01   2.629872235107422e+01
1.882800000000000e+01   2.632049505996704e+01
1.646900000000000e+01   2.634888948822022e+01
1.508700000000000e+01   2.646617041778564e+01
1.710500000000000e+01   2.636314819335938e+01
1.560300000000000e+01   2.634363968658447e+01
1.809400000000000e+01   2.631555952453613e+01
1.584100000000000e+01   2.628644982910156e+01
1.808600000000000e+01   2.635028699493408e+01
1.900700000000000e+01   2.637259200286865e+01
1.807500000000000e+01   2.636897201538086e+01
1.728800000000000e+01   2.631096352386475e+01
1.732400000000000e+01   2.631676542663574e+01
1.542400000000000e+01   2.632369635009766e+01
1.943900000000000e+01   2.634029947662354e+01
1.785400000000000e+01   2.632608213806152e+01
1.665300000000000e+01   2.634153569030762e+01
1.769500000000000e+01   2.643442947387695e+01
1.515000000000000e+01   2.633324279785156e+01
1.674100000000000e+01   2.635705358123779e+01
2.039100000000000e+01   2.666396829223633e+01
1.503400000000000e+01   2.635378797912598e+01
1.870100000000000e+01   2.637837340927124e+01
1.664400000000000e+01   2.632776541137695e+01
1.577300000000000e+01   2.633989357757568e+01
2.018400000000000e+01   2.634860514068604e+01
1.630100000000000e+01   2.633625543212890e+01
1.721200000000000e+01   2.632029448699951e+01
1.723000000000000e+01   2.635855434417725e+01
1.676500000000000e+01   2.631658901214600e+01
1.918300000000000e+01   2.648423186111450e+01
1.374200000000000e+01   2.649213923645020e+01
1.589700000000000e+01   2.632828681182861e+01
2.008300000000000e+01   2.658408098983764e+01
1.619500000000000e+01   2.632583648681641e+01
1.530300000000000e+01   2.634233048248291e+01
1.980500000000000e+01   2.664506166458130e+01
2.028600000000000e+01   2.715461610412598e+01
1.863600000000000e+01   2.697906240081787e+01
1.766900000000000e+01   2.633923277282715e+01
1.506600000000000e+01   2.645750810241699e+01
1.819500000000000e+01   2.662585479736328e+01
8.897000000000000e+00   2.489177481842041e+01
2.480200000000000e+01   3.699824233245850e+01
1.799500000000000e+01   2.696615325927734e+01
1.754400000000000e+01   2.643200621032715e+01
1.942700000000000e+01   2.626795191955566e+01
1.794800000000000e+01   2.643689160156250e+01
1.531900000000000e+01   2.632562803649903e+01
1.517300000000000e+01   2.633797230529785e+01
1.688000000000000e+01   2.635091388702392e+01
1.538300000000000e+01   2.683617459106445e+01
2.059100000000000e+01   2.658902637100220e+01
1.675900000000000e+01   2.639665907287598e+01
1.519200000000000e+01   2.788938578796387e+01
1.921200000000000e+01   2.606251250457764e+01
1.922700000000000e+01   2.638962006759644e+01
1.525200000000000e+01   2.632725348663330e+01
1.486700000000000e+01   2.649332369995117e+01
1.694500000000000e+01   2.634520751953125e+01
1.693700000000000e+01   2.631486102294922e+01
2.042900000000000e+01   2.624356851959228e+01
1.681200000000000e+01   2.648356982421875e+01
1.717100000000000e+01   2.637041329956055e+01
1.586200000000000e+01   2.634962607574463e+01
1.815200000000000e+01   2.638292746734619e+01
1.871600000000000e+01   2.617278710937500e+01
1.637200000000000e+01   2.633087088775635e+01
1.828000000000000e+01   2.639884117126465e+01
1.696100000000000e+01   2.634119466400146e+01
1.572500000000000e+01   2.633529911041260e+01
1.415800000000000e+01   2.648911476898193e+01
1.703300000000000e+01   2.631763459014893e+01
1.983100000000000e+01   2.643202272033691e+01
1.644700000000000e+01   2.647491404724121e+01
2.055700000000000e+01   2.645264466476440e+01
1.646500000000000e+01   2.633947834014893e+01
1.786100000000000e+01   2.634944528198242e+01
1.729700000000000e+01   2.633708293151856e+01
1.556100000000000e+01   2.634225381469727e+01
1.756100000000000e+01   2.635800279235840e+01
1.596600000000000e+01   2.631597558593750e+01
1.866400000000000e+01   2.633563085937500e+01
2.016900000000000e+01   2.650423702621460e+01
1.683000000000000e+01   2.631276996612549e+01
1.534200000000000e+01   2.634323119354248e+01
1.719000000000000e+01   2.634367984771729e+01
1.688700000000000e+01   2.635413447570801e+01
1.992700000000000e+01   2.632097335052490e+01
1.575100000000000e+01   2.631892163848877e+01
1.584700000000000e+01   2.705483996582031e+01
1.641200000000000e+01   2.803555804443359e+01
1.339000000000000e+01   2.643787445068359e+01
1.649700000000000e+01   2.634960486602783e+01
1.462800000000000e+01   2.644705841827393e+01
1.691000000000000e+01   2.633290973663330e+01
1.367500000000000e+01   2.645437316894531e+01
1.544300000000000e+01   2.631959931182861e+01
1.638800000000000e+01   2.633761357116699e+01
1.859400000000000e+01   2.637028517150879e+01
1.732100000000000e+01   2.629352082824707e+01
1.986000000000000e+01   2.623147378921509e+01
1.729800000000000e+01   2.630826630401611e+01
2.230400000000000e+01   3.106445417785644e+01
1.582700000000000e+01   2.632247672271728e+01
1.558000000000000e+01   2.632478340148926e+01
1.862100000000000e+01   2.691584748840332e+01
1.893000000000000e+01   2.515049951553345e+01
1.320600000000000e+01   2.645767179107666e+01
1.673500000000000e+01   2.633622299194336e+01
1.868300000000000e+01   2.640218678283691e+01
1.829600000000000e+01   2.636806344604492e+01
1.724300000000000e+01   2.635922142791748e+01
1.651600000000000e+01   2.634790155029297e+01
1.962200000000000e+01   2.633467080307007e+01
1.703400000000000e+01   2.863869818115234e+01
1.942600000000000e+01   2.622128427124023e+01
1.673000000000000e+01   2.633232925415039e+01
1.944000000000000e+01   2.626177877426148e+01
1.680900000000000e+01   2.631734751129150e+01
1.863900000000000e+01   2.630743938827515e+01
1.629300000000000e+01   2.632855774688721e+01
1.869800000000000e+01   2.633779721069336e+01
1.671900000000000e+01   2.632837309265137e+01
1.973000000000000e+01   2.626249549865723e+01
1.769000000000000e+01   2.632761520385742e+01
1.246200000000000e+01   2.641595565032959e+01
2.174800000000000e+01   2.772461352157593e+01
1.923000000000000e+01   2.631119583129883e+01
1.792900000000000e+01   2.633068476104736e+01
1.787800000000000e+01   2.640545437622070e+01
1.640200000000000e+01   2.632181887817383e+01
1.859600000000000e+01   2.635740308380127e+01
1.681100000000000e+01   2.636456025695801e+01
1.980300000000000e+01   2.669971182632446e+01
1.499900000000000e+01   2.653622763061524e+01
2.070000000000000e+01   2.647595615386963e+01
1.671100000000000e+01   2.633793977355957e+01
2.812400000000000e+01   3.942182390594482e+01
1.982300000000000e+01   2.656028227615356e+01
1.892700000000000e+01   2.637417979431152e+01
1.551400000000000e+01   2.633374792480469e+01
1.782300000000000e+01   2.636507229614258e+01
1.403400000000000e+01   2.648591383361816e+01
1.237500000000000e+01   2.642462825775146e+01
1.381800000000000e+01   2.648639504241943e+01
2.072100000000000e+01   2.638890390014648e+01
1.729600000000000e+01   2.634875154113769e+01
1.044300000000000e+01   2.586140457916260e+01
1.902300000000000e+01   2.628990578460693e+01
1.712900000000000e+01   2.635087042236328e+01
1.352500000000000e+01   2.647073020935058e+01
1.742600000000000e+01   2.636889493560791e+01
2.021300000000000e+01   2.625791901397705e+01
1.627300000000000e+01   2.633121990966797e+01
1.539200000000000e+01   2.647403697204590e+01
1.827200000000000e+01   2.632783000183105e+01
1.219500000000000e+01   2.635911018371582e+01
1.945800000000000e+01   2.662518149185181e+01
1.392800000000000e+01   2.648410752105713e+01
1.385300000000000e+01   2.646085961151123e+01
1.769400000000000e+01   2.633533262634277e+01
1.751400000000000e+01   2.633398157501221e+01
2.034800000000000e+01   2.618952507781982e+01
1.327300000000000e+01   2.645107483673096e+01
1.700000000000000e+01   2.631067085266113e+01
1.813700000000000e+01   2.631268492889404e+01
1.393100000000000e+01   2.647998452758789e+01
1.651000000000000e+01   2.633922840118408e+01
1.696200000000000e+01   2.631928454589844e+01
1.547400000000000e+01   2.630466558837891e+01
1.883900000000000e+01   2.637147499465942e+01
1.865400000000000e+01   2.647199936294556e+01
1.547700000000000e+01   2.631411814880371e+01
1.557100000000000e+01   2.733967103576660e+01
1.816200000000000e+01   2.631646186065674e+01
1.453600000000000e+01   2.645209001159668e+01
1.577500000000000e+01   2.633853473663330e+01
1.934700000000000e+01   2.650669133377075e+01
1.228000000000000e+01   2.381030014038086e+01
1.665800000000000e+01   2.635081005859375e+01
1.635400000000000e+01   2.631247320556641e+01
1.851600000000000e+01   2.643286344146728e+01
1.718600000000000e+01   2.633975041961670e+01
1.879300000000000e+01   2.637940766143799e+01
1.641200000000000e+01   2.633188563537598e+01
1.659400000000000e+01   2.630737890625000e+01
1.909200000000000e+01   2.619923161697388e+01
1.512600000000000e+01   2.631494577026367e+01
1.743000000000000e+01   2.632991378784180e+01
1.622400000000000e+01   2.636599733734131e+01
1.987200000000000e+01   2.623872544479370e+01
1.700600000000000e+01   2.631518025970459e+01
1.934900000000000e+01   2.612178327941895e+01
1.356400000000000e+01   2.643189703369141e+01
1.723400000000000e+01   2.631841162109375e+01
1.561600000000000e+01   2.705854302978516e+01
1.558500000000000e+01   2.631605335235596e+01
2.097200000000000e+01   2.620156418991089e+01
1.674000000000000e+01   2.633369468688965e+01
1.699700000000000e+01   2.631435610961914e+01
1.870900000000000e+01   2.628388059997559e+01
1.552900000000000e+01   2.710757418060303e+01
1.545100000000000e+01   2.709555604553223e+01
1.643700000000000e+01   2.812934752655029e+01
1.621300000000000e+01   2.630981034088135e+01
1.750700000000000e+01   2.630195620727539e+01
1.890900000000000e+01   2.633123691940308e+01
1.896800000000000e+01   2.643962675857544e+01
1.793800000000000e+01   2.952246502685547e+01
1.846700000000000e+01   2.662018775177002e+01
1.301300000000000e+01   2.863311146545410e+01
1.693200000000000e+01   2.824590857696533e+01
1.999700000000000e+01   2.627493407440186e+01
2.079900000000000e+01   2.619214079284668e+01
1.556000000000000e+01   2.634229045867920e+01
1.564200000000000e+01   2.773414878082275e+01
1.812400000000000e+01   2.644652407073974e+01
1.605000000000000e+01   2.633337097167969e+01
1.639100000000000e+01   2.636587831115722e+01
1.829400000000000e+01   2.644350942993164e+01
1.546700000000000e+01   2.632310294342041e+01
1.928500000000000e+01   2.644968477249146e+01
1.906400000000000e+01   2.650193249130249e+01
1.369200000000000e+01   2.640664443206787e+01
1.556000000000000e+01   2.635211521148682e+01
1.783600000000000e+01   2.639490464782715e+01
2.026800000000000e+01   2.659170233535767e+01
1.551300000000000e+01   2.633341454315185e+01
2.032600000000000e+01   2.641283824539185e+01
2.014100000000000e+01   2.733249398803711e+01
1.859100000000000e+01   2.635731212234497e+01
1.590400000000000e+01   2.631288309478760e+01
1.659300000000000e+01   2.635080773162842e+01
1.723600000000000e+01   2.634872907257080e+01
1.764500000000000e+01   2.634516098022461e+01
1.843300000000000e+01   2.635782042312622e+01
1.713600000000000e+01   2.637977059936523e+01
1.767700000000000e+01   2.634626383972168e+01
1.935000000000000e+01   2.660546646118164e+01
1.443800000000000e+01   2.649033287811280e+01
1.857900000000000e+01   2.651914883041382e+01
1.655400000000000e+01   2.632013903045654e+01
1.457200000000000e+01   2.651679846954346e+01
1.586000000000000e+01   2.634746204376221e+01
1.295700000000000e+01   2.646034548950195e+01
1.703600000000000e+01   2.637274716949463e+01
1.531900000000000e+01   2.664184450531006e+01
1.547700000000000e+01   2.634149909210205e+01
1.533100000000000e+01   2.656422772979736e+01
1.705500000000000e+01   2.634934967041016e+01
1.832200000000000e+01   2.637738845062256e+01
1.965800000000000e+01   2.627855015563965e+01
1.563500000000000e+01   2.633285976409912e+01
1.614100000000000e+01   2.636471006011963e+01
1.731300000000000e+01   2.640408829498291e+01
1.681400000000000e+01   2.632399259948730e+01
1.926500000000000e+01   2.637683691024780e+01
1.792500000000000e+01   2.633975868225098e+01
2.088600000000000e+01   2.629294570541382e+01
1.708200000000000e+01   2.634283278656006e+01
1.902700000000000e+01   2.630332617950440e+01
1.816900000000000e+01   2.638702139282227e+01
1.759300000000000e+01   2.630867535400391e+01
1.742600000000000e+01   2.630943906402588e+01
1.681100000000000e+01   2.632919705963135e+01
1.642000000000000e+01   2.633712379455567e+01
1.381100000000000e+01   2.644903863525391e+01
1.866400000000000e+01   2.633958193206787e+01
1.529100000000000e+01   2.633244668579102e+01
1.175400000000000e+01   2.626447897338867e+01
1.846700000000000e+01   2.639150857162475e+01
1.941400000000000e+01   2.646913715744019e+01
1.423200000000000e+01   2.648573840332031e+01
1.713900000000000e+01   2.635939890289307e+01
1.652200000000000e+01   2.634217898559570e+01
1.607100000000000e+01   2.807097615814209e+01
1.541800000000000e+01   2.631984402465820e+01
1.701600000000000e+01   2.634982892608642e+01
2.222100000000000e+01   2.794086389160156e+01
1.800500000000000e+01   2.637869441986084e+01
1.259600000000000e+01   2.641790608978271e+01
1.994800000000000e+01   2.639087014007568e+01
1.542100000000000e+01   2.632895612335205e+01
1.597700000000000e+01   2.814255595397949e+01
1.595000000000000e+01   2.633162326812744e+01
1.832700000000000e+01   2.636308703613281e+01
1.833700000000000e+01   2.630259810638428e+01
1.772600000000000e+01   2.638578240966797e+01
1.747600000000000e+01   2.635437600708008e+01
1.876600000000000e+01   2.638068219757080e+01
2.096500000000000e+01   2.694702228546143e+01
1.562600000000000e+01   2.633512742614746e+01
1.476000000000000e+01   2.635871196746826e+01
1.581900000000000e+01   2.838945269012451e+01
2.017400000000000e+01   2.643764326477051e+01
1.536300000000000e+01   2.632258042144775e+01
1.798400000000000e+01   2.633560923004151e+01
1.769700000000000e+01   2.634020850372314e+01
1.273600000000000e+01   2.575015824890137e+01
1.885700000000000e+01   2.637686026763916e+01
1.804100000000000e+01   2.635828839874268e+01
1.818500000000000e+01   2.634138160705566e+01
1.627500000000000e+01   2.636468067169189e+01
1.549700000000000e+01   2.632453372192383e+01
1.663200000000000e+01   2.637536719512940e+01
2.035800000000000e+01   2.628994866180420e+01
1.464800000000000e+01   2.646428036499023e+01
1.820700000000000e+01   2.628733370971680e+01
1.653100000000000e+01   2.630759797668457e+01
1.640700000000000e+01   2.631908171844482e+01
1.765300000000000e+01   2.631695378112793e+01
1.990200000000000e+01   2.632113032531738e+01
1.821600000000000e+01   2.629173604583740e+01
1.846700000000000e+01   2.609808825683594e+01
1.747300000000000e+01   2.633337445068359e+01
1.906200000000000e+01   2.634554310989380e+01
1.538600000000000e+01   2.633708032226562e+01
1.591100000000000e+01   2.631087945556641e+01
1.072400000000000e+01   2.594740393066406e+01
1.689000000000000e+01   2.631634105682373e+01
1.667300000000000e+01   2.632957997131347e+01
1.997200000000000e+01   2.646974312973023e+01
1.533400000000000e+01   2.633490980529785e+01
1.772300000000000e+01   2.638407940673828e+01
1.808800000000000e+01   2.632090348052979e+01
1.940700000000000e+01   2.628767960739136e+01
1.716700000000000e+01   2.637184352111817e+01
1.932100000000000e+01   2.655068482971192e+01
1.068400000000000e+01   2.601572607421875e+01
1.745400000000000e+01   2.653594255828857e+01
1.714700000000000e+01   2.642744986724853e+01
1.783800000000000e+01   2.650426167297363e+01
1.473800000000000e+01   2.638833245086670e+01
1.640900000000000e+01   2.635307939910889e+01
1.628400000000000e+01   2.631921633148193e+01
1.571400000000000e+01   2.695980287933349e+01
1.709900000000000e+01   2.633165171051025e+01
1.617900000000000e+01   2.631763182067871e+01
1.475500000000000e+01   2.643238819122315e+01
1.711100000000000e+01   2.635755532836914e+01
1.992000000000000e+01   2.635185138702393e+01
1.750800000000000e+01   2.627070103454590e+01
1.716500000000000e+01   2.634700969696045e+01
1.744300000000000e+01   2.633503357696533e+01
1.967500000000000e+01   2.639447956085205e+01
1.907400000000000e+01   2.630977499389649e+01
2.037100000000000e+01   2.594103593444824e+01
1.489600000000000e+01   2.652445516204834e+01
1.609500000000000e+01   2.632557270050049e+01
1.478400000000000e+01   2.648110063934326e+01
1.885900000000000e+01   2.642908314132691e+01
1.576100000000000e+01   2.632872518157959e+01
1.355500000000000e+01   2.643617694854736e+01
1.787400000000000e+01   2.637241785430908e+01
1.661200000000000e+01   2.633776713562012e+01
1.630700000000000e+01   2.634439929199219e+01
1.766400000000000e+01   2.632175775909424e+01
1.662300000000000e+01   2.634056553649902e+01
1.526500000000000e+01   2.633216632843018e+01
1.591600000000000e+01   2.890441953277588e+01
1.762300000000000e+01   2.632389817047119e+01
1.556900000000000e+01   2.633458780670166e+01
1.597800000000000e+01   2.631195671844483e+01
1.503000000000000e+01   2.642046001434326e+01
2.074400000000000e+01   2.637788204574585e+01
1.607700000000000e+01   2.631790003967285e+01
1.683400000000000e+01   2.630739057922363e+01
1.652100000000000e+01   2.633555707550049e+01
1.503900000000000e+01   2.648689314270020e+01
1.806200000000000e+01   2.599668666076660e+01
1.596300000000000e+01   2.632964390563965e+01
1.980200000000000e+01   2.665967698287964e+01
1.629100000000000e+01   2.631052457427979e+01
1.542900000000000e+01   2.632391081237793e+01
1.572900000000000e+01   2.634187212371826e+01
1.767100000000000e+01   2.636423253631592e+01
1.642500000000000e+01   2.633153038024902e+01
1.752000000000000e+01   2.635055019378662e+01
1.968000000000000e+01   2.634222620010376e+01
1.822000000000000e+01   2.627331707000732e+01
1.718200000000000e+01   2.847241862487793e+01
2.167800000000000e+01   2.949987652587891e+01
1.471400000000000e+01   2.645005918884277e+01
1.672500000000000e+01   2.632332096099854e+01
1.854200000000000e+01   2.578142041397095e+01
1.796500000000000e+01   2.632533535003662e+01
2.122300000000000e+01   2.615164465713501e+01
1.968100000000000e+01   2.617585254287720e+01
1.692400000000000e+01   2.635644934082031e+01
1.790500000000000e+01   2.633224895477295e+01
1.602200000000000e+01   2.633032099914551e+01
1.577400000000000e+01   2.633885271453858e+01
1.677600000000000e+01   2.634000871276855e+01
1.682200000000000e+01   2.633908126068115e+01
2.026900000000000e+01   2.637790913009643e+01
1.174300000000000e+01   2.621966645050049e+01
1.936900000000000e+01   2.626518778228760e+01
1.571000000000000e+01   2.744146152496338e+01
1.989500000000000e+01   2.618989183425903e+01
1.979100000000000e+01   2.634054576492310e+01
1.631600000000000e+01   2.636230947113037e+01
1.247000000000000e+01   2.643619987487793e+01
1.928800000000000e+01   2.635066403198242e+01
1.425700000000000e+01   2.647567370605469e+01
1.675700000000000e+01   2.631609347534180e+01
1.693800000000000e+01   2.633086231994629e+01
1.750100000000000e+01   2.633987481689453e+01
1.799600000000000e+01   2.629105252838135e+01
1.634400000000000e+01   2.631729998016358e+01
1.697700000000000e+01   2.635250830841064e+01
1.742400000000000e+01   2.632368681335449e+01
1.579800000000000e+01   2.632159676361084e+01
1.993900000000000e+01   2.657505070114136e+01
1.759400000000000e+01   2.634012808227539e+01
1.359600000000000e+01   2.643908433532715e+01
1.227600000000000e+01   2.640426061248779e+01
2.015400000000000e+01   2.636358089828491e+01
1.871500000000000e+01   2.632278713226318e+01
1.887600000000000e+01   2.627549560165405e+01
1.014100000000000e+01   2.569219991302490e+01
1.596300000000000e+01   2.641433781433106e+01
1.825300000000000e+01   2.679722950744629e+01
1.630500000000000e+01   2.631850307464600e+01
1.519900000000000e+01   2.644402754211426e+01
1.752200000000000e+01   2.633985583496094e+01
1.568800000000000e+01   2.635368183898926e+01
1.475000000000000e+01   2.646281623840332e+01
1.597800000000000e+01   2.632915909576416e+01
1.508300000000000e+01   2.659991246032715e+01
1.925900000000000e+01   2.623712223434448e+01
1.522200000000000e+01   2.633389270019531e+01
1.777800000000000e+01   2.638326847839355e+01
1.593600000000000e+01   2.631042970275879e+01
1.538700000000000e+01   2.633710375976563e+01
1.645700000000000e+01   2.633241580200195e+01
1.607700000000000e+01   2.632400927734375e+01
1.247100000000000e+01   2.793392781829834e+01
1.589000000000000e+01   2.840771640777588e+01
1.998900000000000e+01   2.608668247604370e+01
1.613800000000000e+01   2.631737850952149e+01
1.810100000000000e+01   2.636681573486328e+01
1.711000000000000e+01   2.635976444244385e+01
1.739900000000000e+01   2.636436731719971e+01
1.535200000000000e+01   2.884311461639404e+01
1.635000000000000e+01   2.632425746917725e+01
1.736400000000000e+01   2.635647932434082e+01
2.012200000000000e+01   2.652241780471802e+01
1.604800000000000e+01   2.629857125091553e+01
1.799100000000000e+01   2.632305318450928e+01
1.564600000000000e+01   2.631841668701172e+01
1.542200000000000e+01   2.630008036804199e+01
1.833000000000000e+01   2.631733091354370e+01
1.791500000000000e+01   2.626693443298340e+01
1.564600000000000e+01   2.632283887481690e+01
1.647600000000000e+01   2.633048932647705e+01
1.598500000000000e+01   2.632341419219971e+01
1.582800000000000e+01   2.630253212738037e+01
1.843100000000000e+01   2.627667165374756e+01
1.724900000000000e+01   2.634391062164307e+01
2.094400000000000e+01   2.735897468948364e+01
1.696200000000000e+01   2.634060202789307e+01
1.796900000000000e+01   2.629860414886475e+01
1.889100000000000e+01   2.618819924926758e+01
1.790800000000000e+01   2.628260708618164e+01
2.072900000000000e+01   2.639051952743530e+01
1.561600000000000e+01   2.633310681915283e+01
1.997500000000000e+01   2.657748994827271e+01
1.622400000000000e+01   2.633465864562988e+01
1.716700000000000e+01   2.630575007629395e+01
1.712000000000000e+01   2.631175815582275e+01
1.873600000000000e+01   2.633144324874878e+01
1.724900000000000e+01   2.630498545074463e+01
1.739800000000000e+01   2.633092999267578e+01
1.877300000000000e+01   2.641053080368042e+01
1.646400000000000e+01   2.633792520904541e+01
1.530100000000000e+01   2.630858552551270e+01
1.690300000000000e+01   2.631825268554687e+01
1.891800000000000e+01   2.629110886383057e+01
1.580900000000000e+01   2.630554960632324e+01
1.488300000000000e+01   2.650072918701172e+01
1.630100000000000e+01   2.631747186279297e+01
1.706000000000000e+01   2.634786277770996e+01
1.654600000000000e+01   2.633568238830566e+01
1.509000000000000e+01   2.630798896789551e+01
2.065100000000000e+01   2.588003442382812e+01
1.820100000000000e+01   2.628077867126465e+01
1.651200000000000e+01   2.631895056915283e+01
1.717600000000000e+01   2.633997476196289e+01
1.160400000000000e+01   2.622406568908691e+01
1.596300000000000e+01   2.632917469787598e+01
1.650400000000000e+01   2.628663378143311e+01
1.658100000000000e+01   2.630666986083984e+01
1.539200000000000e+01   2.642135123443603e+01
1.715400000000000e+01   2.592610617065430e+01
1.807000000000000e+01   2.632739574432373e+01
1.675500000000000e+01   2.631768501281738e+01
1.872100000000000e+01   2.626047496414185e+01
2.336700000000000e+01   3.491793860626221e+01
1.552000000000000e+01   2.626537181854248e+01
2.088400000000000e+01   2.666919248962402e+01
1.655200000000000e+01   2.634236808013916e+01
1.711200000000000e+01   2.631411887359619e+01
1.751500000000000e+01   2.635616458892822e+01
1.629700000000000e+01   2.744806868743897e+01
2.112000000000000e+01   2.662488376617432e+01
1.965400000000000e+01   2.635568447494507e+01
1.622400000000000e+01   2.634734823608398e+01
1.843800000000000e+01   2.630572346496582e+01
1.616100000000000e+01   2.631676171875000e+01
1.780500000000000e+01   2.626790683746338e+01
1.699100000000000e+01   2.627527124023437e+01
1.764700000000000e+01   2.619494979095459e+01
1.856500000000000e+01   2.636821359634400e+01
1.644800000000000e+01   2.630624966430664e+01
1.542700000000000e+01   2.632777018737793e+01
1.884900000000000e+01   2.630753233337402e+01
1.650900000000000e+01   2.632843321228027e+01
2.017400000000000e+01   2.620472404861450e+01
1.693000000000000e+01   2.634963863372803e+01
1.753100000000000e+01   2.627952848052978e+01
1.356500000000000e+01   2.641011470794678e+01
1.845800000000000e+01   2.629772358703613e+01
1.548100000000000e+01   2.632428556060791e+01
1.888800000000000e+01   2.259244416999817e+01
1.852300000000000e+01   2.634180664825439e+01
1.684500000000000e+01   2.632760021209717e+01
1.944900000000000e+01   2.616788399124146e+01
1.896100000000000e+01   2.635773089981079e+01
1.507500000000000e+01   2.645260639190674e+01
1.924900000000000e+01   2.656841270828247e+01
1.871100000000000e+01   2.625375369644165e+01
2.050000000000000e+01   2.652894687652588e+01
1.800400000000000e+01   2.636361341857910e+01
1.372500000000000e+01   2.642540893554688e+01
1.550700000000000e+01   2.676330187988281e+01
1.456200000000000e+01   2.915470572662353e+01
1.503600000000000e+01   2.634229825592041e+01
1.566600000000000e+01   2.631750165557861e+01
1.583000000000000e+01   2.632506568908691e+01
1.958600000000000e+01   2.651766351318359e+01
1.720600000000000e+01   2.618306508636475e+01
1.718500000000000e+01   2.656383853912353e+01
1.825800000000000e+01   2.636301575469971e+01
1.799600000000000e+01   2.636907643890381e+01
1.533900000000000e+01   2.676524568939209e+01
1.945400000000000e+01   2.645646763229370e+01
1.973900000000000e+01   2.636203447723389e+01
1.682100000000000e+01   2.635240640258789e+01
1.547600000000000e+01   2.632458036041260e+01
2.012500000000000e+01   2.653721475601196e+01
1.795500000000000e+01   2.637040527343750e+01
1.936300000000000e+01   2.650274094390869e+01
1.706500000000000e+01   2.635159629821777e+01
1.523900000000000e+01   2.633678785705566e+01
1.598100000000000e+01   2.631634431457520e+01
1.855700000000000e+01   2.627167590332031e+01
1.733700000000000e+01   2.634395991516113e+01
1.745800000000000e+01   2.630894451904297e+01
1.535300000000000e+01   2.632918389129639e+01
2.065600000000000e+01   2.647376571273804e+01
1.702000000000000e+01   2.633043052673340e+01
1.575000000000000e+01   2.631120777130127e+01
1.723200000000000e+01   2.633381999206543e+01
2.009200000000000e+01   2.603452777099609e+01
1.966100000000000e+01   2.618090795135498e+01
1.937800000000000e+01   2.643643925476074e+01
1.666000000000000e+01   2.635505786895752e+01
1.540000000000000e+01   2.632693805694580e+01
1.705600000000000e+01   2.641493058776856e+01
1.831300000000000e+01   2.628565720367432e+01
1.182800000000000e+01   2.626732723999023e+01
1.838500000000000e+01   2.621880985260010e+01
1.649400000000000e+01   2.635847715759277e+01
1.431000000000000e+01   2.517906814575196e+01
1.909200000000000e+01   2.630418919754028e+01
1.402800000000000e+01   2.529945576477051e+01
1.751400000000000e+01   2.635824114227295e+01
1.700300000000000e+01   2.638853142547607e+01
1.849500000000000e+01   2.639023696899414e+01
1.694100000000000e+01   2.633113099670410e+01
1.999300000000000e+01   2.641859432983398e+01
1.760100000000000e+01   2.628812234497070e+01
1.678400000000000e+01   2.636679991149902e+01
1.941400000000000e+01   2.639432808303833e+01
1.611200000000000e+01   2.635342265319824e+01
1.616800000000000e+01   2.761751629638672e+01
1.252700000000000e+01   2.637467818450928e+01
1.386000000000000e+01   2.642868743896484e+01
1.892800000000000e+01   2.726361706542969e+01
2.074100000000000e+01   2.617044526672363e+01
2.042100000000000e+01   2.617743062591553e+01
1.529900000000000e+01   2.648520204925537e+01
1.637200000000000e+01   2.634232737731934e+01
2.234600000000000e+01   2.724811391448975e+01
1.883800000000000e+01   2.632681101608276e+01
1.650800000000000e+01   2.632275448608398e+01
1.950600000000000e+01   2.678116508102417e+01
1.747400000000000e+01   2.627954199218750e+01
1.659700000000000e+01   2.601214968872070e+01
1.281600000000000e+01   2.641305352783203e+01
1.618400000000000e+01   2.633426950836182e+01
1.570600000000000e+01   2.634352365112305e+01
2.480100000000000e+01   3.187188422775268e+01
1.746300000000000e+01   2.637768524932861e+01
1.745800000000000e+01   2.639455681610107e+01
1.848800000000000e+01   2.635028513717651e+01
1.697300000000000e+01   2.631057305145264e+01
1.297000000000000e+01   2.642679759979248e+01
1.704000000000000e+01   2.625006488800049e+01
1.809000000000000e+01   2.633715805053711e+01
1.584000000000000e+01   2.703528007507324e+01
1.705100000000000e+01   2.635613286590576e+01
1.549600000000000e+01   2.633975762939453e+01
1.611700000000000e+01   2.631022681427002e+01
1.520900000000000e+01   2.643447531127930e+01
1.051500000000000e+01   2.339799942016602e+01
1.601500000000000e+01   2.634899486541748e+01
1.558400000000000e+01   2.633046282196045e+01
1.370300000000000e+01   2.911796753692627e+01
1.661000000000000e+01   2.874212490081787e+01
1.416700000000000e+01   2.643794650268555e+01
1.800400000000000e+01   2.558968429946900e+01
1.726800000000000e+01   2.632722985076904e+01
1.925600000000000e+01   2.641259904479980e+01
1.741900000000000e+01   2.638087496185303e+01
1.716000000000000e+01   2.647299495697021e+01
1.255700000000000e+01   2.637815173339844e+01
1.913400000000000e+01   2.612767475509644e+01
1.690600000000000e+01   2.632941899871826e+01
1.649000000000000e+01   2.631075119018555e+01
1.701900000000000e+01   2.517205614471435e+01
1.850400000000000e+01   2.633241491699219e+01
1.954800000000000e+01   2.617665304946899e+01
1.652700000000000e+01   2.634546809387207e+01
1.576300000000000e+01   2.630734490203857e+01
1.960100000000000e+01   2.609147088623047e+01
1.845400000000000e+01   2.633844566726685e+01
1.678400000000000e+01   2.629169042968750e+01
1.366000000000000e+01   2.640520874023438e+01
1.674800000000000e+01   2.633987507629395e+01
1.677400000000000e+01   2.630212290191650e+01
1.649600000000000e+01   2.634174604034424e+01
2.101700000000000e+01   2.708101586532593e+01
2.176800000000000e+01   2.673778950500488e+01
1.792900000000000e+01   2.632137308502197e+01
1.462400000000000e+01   2.639716474914551e+01
1.620300000000000e+01   2.780627243804932e+01
1.435000000000000e+01   2.637982044219971e+01
1.812900000000000e+01   2.636777906799317e+01
2.053200000000000e+01   2.660742848587036e+01
1.399900000000000e+01   2.641213362121582e+01
1.986300000000000e+01   2.671477373886108e+01
1.696100000000000e+01   2.630334809875488e+01
1.465100000000000e+01   2.636027715301514e+01
1.702000000000000e+01   2.634259559631348e+01
1.890900000000000e+01   2.617456539535522e+01
1.916000000000000e+01   2.631251302719116e+01
1.551000000000000e+01   2.631592727661133e+01
1.529100000000000e+01   2.644438325500488e+01
1.647500000000000e+01   2.632517776489258e+01
1.656600000000000e+01   2.633528138732910e+01
1.787800000000000e+01   2.632112858581543e+01
1.502600000000000e+01   2.642272946929932e+01
1.981700000000000e+01   2.641181000900269e+01
1.867400000000000e+01   2.634668466949463e+01
1.769900000000000e+01   2.630637419128418e+01
1.564400000000000e+01   2.632896131896972e+01
1.534100000000000e+01   2.630996362304688e+01
1.853400000000000e+01   2.649483498001099e+01
1.228800000000000e+01   2.639148606109619e+01
1.908500000000000e+01   2.624059196472168e+01
1.831300000000000e+01   2.636464051055908e+01
1.689000000000000e+01   2.633823932647705e+01
1.422400000000000e+01   2.641712191009522e+01
1.630700000000000e+01   2.629175360870361e+01
1.560900000000000e+01   2.635261228942871e+01
1.540500000000000e+01   2.630139663696289e+01
1.489600000000000e+01   2.645340737915039e+01
1.681200000000000e+01   2.631615802001953e+01
1.510700000000000e+01   2.636804354858398e+01
1.872100000000000e+01   2.643476180648804e+01
1.846300000000000e+01   2.635137242126465e+01
1.643800000000000e+01   2.632499913024902e+01
1.297200000000000e+01   2.638059127044678e+01
1.822000000000000e+01   2.631172248840332e+01
1.780200000000000e+01   2.632453818511963e+01
1.550200000000000e+01   2.632467856597901e+01
1.880400000000000e+01   2.637062034988403e+01
1.749500000000000e+01   2.635256206512451e+01
1.378200000000000e+01   2.641777079772949e+01
2.130800000000000e+01   2.657544318008423e+01
1.792500000000000e+01   2.628930454254150e+01
1.741100000000000e+01   2.635737680053711e+01
1.771200000000000e+01   2.923840247344971e+01
1.697500000000000e+01   2.631395969390869e+01
1.782200000000000e+01   2.635161540222168e+01
1.508600000000000e+01   2.643167737579346e+01
1.469600000000000e+01   2.647038735961914e+01
1.578100000000000e+01   2.948146615600586e+01
1.523000000000000e+01   2.642530582427979e+01
1.697700000000000e+01   2.633185649108887e+01
1.749600000000000e+01   2.628462953186035e+01
1.694100000000000e+01   2.636145211791992e+01
1.565100000000000e+01   2.681400392150879e+01
1.927900000000000e+01   2.658343191528320e+01
1.344900000000000e+01   2.634651815795898e+01
1.971200000000000e+01   2.631886063766479e+01
1.700500000000000e+01   2.635808456420898e+01
1.294700000000000e+01   2.639693495941162e+01
1.582100000000000e+01   2.633515824890137e+01
1.655300000000000e+01   2.636654331970215e+01
1.370100000000000e+01   2.639914491271973e+01
1.974700000000000e+01   2.635112359237671e+01
1.015300000000000e+01   2.576417553710937e+01
2.019600000000000e+01   2.692269124603272e+01
1.548800000000000e+01   2.635951813507080e+01
1.303400000000000e+01   2.412888296508789e+01
1.624000000000000e+01   2.957761501312256e+01
1.693900000000000e+01   2.632233320617676e+01
1.549500000000000e+01   2.647180568695068e+01
1.761600000000000e+01   2.632007390594482e+01
1.731500000000000e+01   2.629696887969971e+01
1.765100000000000e+01   2.631828782653809e+01
1.725700000000000e+01   2.629294779968262e+01
1.860400000000000e+01   2.646843519592285e+01
1.589800000000000e+01   2.632007813262939e+01
1.628800000000000e+01   2.839865483093262e+01
1.868600000000000e+01   2.641535390472412e+01
1.590300000000000e+01   2.632212460327148e+01
1.760700000000000e+01   2.631069720458984e+01
1.614700000000000e+01   2.631940810394287e+01
1.564400000000000e+01   2.630311006927490e+01
1.670000000000000e+01   2.801352806091309e+01
1.631100000000000e+01   2.783127416229248e+01
1.234100000000000e+01   2.630966035461426e+01
1.570400000000000e+01   2.630889463806152e+01
1.757800000000000e+01   2.903168003845215e+01
1.457500000000000e+01   2.913629837036133e+01
1.723200000000000e+01   2.630125487518310e+01
1.680100000000000e+01   2.628062284088135e+01
1.786700000000000e+01   2.633321704101563e+01
1.739200000000000e+01   2.626846579742432e+01
1.836400000000000e+01   2.630003849411011e+01
1.647000000000000e+01   2.633695289611816e+01
1.684400000000000e+01   2.635310377502442e+01
1.792100000000000e+01   2.634755181884766e+01
1.673600000000000e+01   2.828910535430908e+01
1.565100000000000e+01   2.633426282501221e+01
1.680900000000000e+01   2.827862738037109e+01
1.910300000000000e+01   2.651551754760742e+01
1.604300000000000e+01   2.633031060028076e+01
1.121000000000000e+01   2.619674678802490e+01
1.640600000000000e+01   2.634337220764160e+01
1.315500000000000e+01   2.653562095642090e+01
1.666800000000000e+01   2.634801842498779e+01
1.709600000000000e+01   2.633705358123779e+01
1.550400000000000e+01   2.648025160217285e+01
1.777400000000000e+01   2.634818346405029e+01
1.710800000000000e+01   2.636563225555420e+01
1.599000000000000e+01   2.634252952575684e+01
1.441700000000000e+01   2.631350726318360e+01
1.804800000000000e+01   2.630114521789551e+01
2.008800000000000e+01   2.657536143112183e+01
1.739200000000000e+01   2.635129908752441e+01
1.661800000000000e+01   2.637160107421875e+01
1.345800000000000e+01   2.648125153350830e+01
1.206200000000000e+01   2.562187644195556e+01
1.509700000000000e+01   2.896475588989258e+01
1.666700000000000e+01   2.633565921020508e+01
1.882200000000000e+01   2.634708449554443e+01
1.692800000000000e+01   2.636959793853760e+01
1.492800000000000e+01   2.632470181274414e+01
1.535800000000000e+01   2.631614514160156e+01
1.805900000000000e+01   2.634064005279541e+01
1.677000000000000e+01   2.639544155120850e+01
1.569800000000000e+01   2.632180504608154e+01
1.552500000000000e+01   2.635110321044922e+01
1.563400000000000e+01   2.633555048370361e+01
1.695600000000000e+01   2.633469548797607e+01
1.784100000000000e+01   2.631819478607178e+01
1.487600000000000e+01   2.632317979431152e+01
1.756000000000000e+01   2.636206680297851e+01
1.370800000000000e+01   2.643889599609375e+01
1.719800000000000e+01   2.633507733154297e+01
1.664500000000000e+01   2.629051734924316e+01
1.649400000000000e+01   2.633304647827148e+01
1.603300000000000e+01   2.630848980712891e+01
1.818700000000000e+01   2.635240431976318e+01
1.490900000000000e+01   2.648509081268310e+01
1.855900000000000e+01   2.624960897827149e+01
1.265000000000000e+01   2.640933074951172e+01
1.671900000000000e+01   2.634070791625977e+01
1.641500000000000e+01   2.628743843078613e+01
1.758800000000000e+01   2.648848122406006e+01
1.528200000000000e+01   2.633669226837158e+01
1.590300000000000e+01   2.633612835693359e+01
1.604100000000000e+01   2.633984910583496e+01
1.671300000000000e+01   2.632764786529541e+01
1.759300000000000e+01   2.630412251281738e+01
1.669800000000000e+01   2.631308178710938e+01
1.711800000000000e+01   2.632710358428955e+01
1.787200000000000e+01   2.636516692352295e+01
1.966700000000000e+01   2.632214612197876e+01
1.611700000000000e+01   2.633016623687744e+01
1.350600000000000e+01   2.642545552825928e+01
1.767500000000000e+01   2.627794914245606e+01
1.496100000000000e+01   2.658225778198242e+01
1.815400000000000e+01   2.632006044769287e+01
1.772600000000000e+01   2.635766522979736e+01
1.955200000000000e+01   2.637869782638550e+01
1.546100000000000e+01   2.630563500976562e+01
1.482100000000000e+01   2.648668279266357e+01
1.250100000000000e+01   2.639311559295654e+01
1.690900000000000e+01   2.633201082611084e+01
1.922500000000000e+01   2.633620986938477e+01
1.739300000000000e+01   2.633959614562988e+01
1.652700000000000e+01   2.633643679809570e+01
1.556100000000000e+01   2.632129586791992e+01
1.572300000000000e+01   2.631915516662598e+01
1.998000000000000e+01   2.850064514160156e+01
1.464400000000000e+01   2.648041910552978e+01
1.734200000000000e+01   2.635408782196045e+01
1.666600000000000e+01   2.630687867736816e+01
1.909600000000000e+01   2.641888742065430e+01
1.894800000000000e+01   2.641261486816406e+01
1.550600000000000e+01   2.634216065979004e+01
1.644100000000000e+01   2.631874848937988e+01
1.567000000000000e+01   2.633751861572266e+01
1.629300000000000e+01   2.629674603271484e+01
1.537200000000000e+01   2.633847739410400e+01
1.679800000000000e+01   2.631495346832275e+01
1.546700000000000e+01   2.632027911376953e+01
1.538000000000000e+01   2.632113731384278e+01
1.187400000000000e+01   2.630749742889405e+01
1.680600000000000e+01   2.633909345245361e+01
1.479400000000000e+01   2.642912134552002e+01
1.762800000000000e+01   2.629785607147217e+01
1.732100000000000e+01   2.632081784820557e+01
1.540400000000000e+01   2.632167978668213e+01
1.393800000000000e+01   2.643399742889405e+01
1.526900000000000e+01   2.631747621917724e+01
1.689500000000000e+01   2.633402397155762e+01
2.023400000000000e+01   2.661745098495484e+01
1.852100000000000e+01   3.041005906677246e+01
1.707800000000000e+01   2.630247109222412e+01
2.053200000000000e+01   2.655831521224976e+01
1.783200000000000e+01   2.637854693603516e+01
1.964500000000000e+01   2.664727499008179e+01
1.107500000000000e+01   2.604823989868164e+01
1.856600000000000e+01   2.639555026626587e+01
1.551500000000000e+01   2.664621318817139e+01
1.804000000000000e+01   2.636365703582764e+01
1.277200000000000e+01   2.640855662536621e+01
1.735200000000000e+01   2.632827353668213e+01
1.423500000000000e+01   2.632873569488525e+01
1.779300000000000e+01   2.634595372009277e+01
2.022100000000000e+01   2.620718412017822e+01
1.597000000000000e+01   2.632991954803467e+01
2.039400000000000e+01   2.662167162322998e+01
1.624300000000000e+01   2.631827351379394e+01
1.769000000000000e+01   2.634747070312500e+01
1.380800000000000e+01   2.641091004180908e+01
1.950200000000000e+01   3.300151076507568e+01
1.714200000000000e+01   2.632041148376465e+01
1.805200000000000e+01   2.630597109985352e+01
1.903900000000000e+01   2.637641950988770e+01
1.303800000000000e+01   2.647711743164063e+01
2.041200000000000e+01   2.655730515670776e+01
1.772300000000000e+01   2.639769882965088e+01
1.764900000000000e+01   2.637242014312744e+01
1.907400000000000e+01   2.625659382247925e+01
1.611900000000000e+01   2.634716753387451e+01
1.793800000000000e+01   2.636084011840820e+01
1.619700000000000e+01   2.634286067199707e+01
1.646000000000000e+01   2.631815715789795e+01
1.697900000000000e+01   2.635776129150391e+01
1.811700000000000e+01   2.634300936889649e+01
1.272700000000000e+01   2.651727748107910e+01
1.675400000000000e+01   2.628605204010010e+01
1.779800000000000e+01   2.635677590179443e+01
1.400700000000000e+01   2.631596186828613e+01
1.584300000000000e+01   2.631143719482422e+01
1.839600000000000e+01   2.635404882049561e+01
1.701900000000000e+01   2.631454271697998e+01
1.848200000000000e+01   2.643604863357544e+01
1.679700000000000e+01   2.636223513793945e+01
1.641100000000000e+01   2.630079530334473e+01
1.519000000000000e+01   2.629555267333984e+01
1.745200000000000e+01   2.633987937164307e+01
1.878100000000000e+01   2.633347306823730e+01
1.439600000000000e+01   2.632999429321289e+01
1.688900000000000e+01   2.634973341369629e+01
1.660200000000000e+01   2.635693240356445e+01
1.638000000000000e+01   2.631871212005615e+01
1.702800000000000e+01   2.633811962890625e+01
1.602300000000000e+01   2.632062077331543e+01
1.731900000000000e+01   2.629929041290283e+01
1.672400000000000e+01   2.631364252471924e+01
1.605800000000000e+01   2.632400074768066e+01
1.525600000000000e+01   2.632253499603272e+01
1.493200000000000e+01   2.631808646392822e+01
1.823700000000000e+01   2.629453707885742e+01
1.421400000000000e+01   2.612900759124756e+01
1.413900000000000e+01   2.631511312866211e+01
1.464100000000000e+01   2.631315156555176e+01
1.828600000000000e+01   2.630923055267334e+01
1.485400000000000e+01   2.633672895812988e+01
1.841300000000000e+01   2.638156498718262e+01
1.715500000000000e+01   2.630518939971924e+01
1.589300000000000e+01   2.633227288055420e+01
1.710700000000000e+01   2.632487643432617e+01
1.773000000000000e+01   2.638356636047363e+01
1.694400000000000e+01   2.635440706634521e+01
1.670900000000000e+01   2.640288198852539e+01
1.589900000000000e+01   2.635749037170410e+01
1.909400000000000e+01   2.639258732223511e+01
1.931900000000000e+01   2.623772119903564e+01
1.897700000000000e+01   2.652231812667847e+01
1.719700000000000e+01   2.636747119140625e+01
1.756500000000000e+01   2.638046878814697e+01
1.827900000000000e+01   2.313270159149170e+01
1.778500000000000e+01   2.629789272308350e+01
1.609800000000000e+01   2.632124085235596e+01
1.798100000000000e+01   2.635482507324219e+01
2.063800000000000e+01   2.660790871429444e+01
1.619300000000000e+01   2.632492558288574e+01
1.753900000000000e+01   2.633522936248779e+01
1.680600000000000e+01   2.634026933288574e+01
1.846600000000000e+01   2.609211532211304e+01
1.907900000000000e+01   2.632386684799194e+01
2.117200000000000e+01   2.607089192581177e+01
1.763600000000000e+01   2.638350041961670e+01
1.759400000000000e+01   2.635703195953369e+01
1.552900000000000e+01   2.631868048095703e+01
1.727200000000000e+01   2.636789195251465e+01
1.622200000000000e+01   2.632625281524658e+01
1.920800000000000e+01   2.638551407623291e+01
1.579900000000000e+01   2.631835195922852e+01
1.719000000000000e+01   2.633609909057617e+01
1.820500000000000e+01   2.638475044250488e+01
1.523800000000000e+01   2.634292134094238e+01
2.011800000000000e+01   2.645344874191284e+01


==> tex/build/figures/zp-with-ref-cat/6-arcsec-zp-with-ref-cat.txt <==
# Aperture photometry versus difference in magnitude (used to find the 
# zero point magnitude). The zero point magnitude is obtained based on 
# the reference SDSS catalog with 6 arcsecond aperture. 
# 
# Project title: Gnuastro: Estimating the Zero Point Magnitude in Astronomical Imaging
# Git commit (that produced this dataset): e31dd15
# Git repository: https://codeberg.org/gnuastro/papers
# Git branch: zeropoint
# DOI (Zenodo): https://doi.org/10.5281/zenodo.10256845
#
# Copyright (C) 2023 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: MAG-REF  [f32,f64,] Magnitude of reference.
# Column 2: MAG-DIFF [f32,f64,] Magnitude diff with input.
1.774100000000000e+01   2.664279920196533e+01
1.436200000000000e+01   2.648044348907471e+01
1.769900000000000e+01   2.652807009124756e+01
1.604400000000000e+01   2.647929319763184e+01
1.881400000000000e+01   2.653720222854614e+01
2.059800000000000e+01   2.563347668457031e+01
1.501700000000000e+01   2.646628455352783e+01
1.864500000000000e+01   2.680118610382080e+01
2.044800000000000e+01   2.894473843383789e+01
1.456600000000000e+01   2.647113992309571e+01
1.448900000000000e+01   2.646981684112549e+01
1.495500000000000e+01   2.644526393890381e+01
1.274200000000000e+01   2.659436930847168e+01
1.167600000000000e+01   2.649671018218994e+01
1.647000000000000e+01   2.647199127197266e+01
1.968600000000000e+01   2.693857015228271e+01
1.605800000000000e+01   2.647432366180420e+01
1.133800000000000e+01   2.635454052734375e+01
1.488400000000000e+01   2.648698728942871e+01
8.436000000000000e+00   2.567779077148437e+01
2.006700000000000e+01   2.859149607849121e+01
1.646900000000000e+01   2.651303114318848e+01
1.125000000000000e+01   2.630887413024902e+01
1.553000000000000e+01   2.647343757629395e+01
1.585600000000000e+01   2.649606614685059e+01
1.080400000000000e+01   2.825199041748047e+01
1.789900000000000e+01   2.724533445739746e+01
1.698600000000000e+01   2.687192529296875e+01
1.750000000000000e+01   2.743251514434814e+01
1.486500000000000e+01   2.948121379852295e+01
1.562300000000000e+01   2.646432766723633e+01
1.722400000000000e+01   2.651076605224609e+01
1.553000000000000e+01   2.814521816253662e+01
1.677500000000000e+01   2.567553558349609e+01
1.509700000000000e+01   2.486391913604736e+01
1.550700000000000e+01   2.374819186401367e+01
1.847500000000000e+01   2.655822048187256e+01
1.500300000000000e+01   2.645849488067627e+01
2.004100000000000e+01   2.671686708068848e+01
1.849300000000000e+01   2.676682946014404e+01
1.552700000000000e+01   2.647164778900147e+01
1.763400000000000e+01   2.655487650299072e+01
1.728000000000000e+01   2.657259395599365e+01
1.959400000000000e+01   2.713129104995728e+01
1.992600000000000e+01   2.311543071365356e+01
1.968900000000000e+01   2.687592445755005e+01
1.431700000000000e+01   2.660930308532715e+01
1.994900000000000e+01   2.659934914016724e+01
1.378800000000000e+01   2.657649697113037e+01
1.642900000000000e+01   2.647248087310791e+01
1.469300000000000e+01   2.645080200958252e+01
1.850000000000000e+01   2.672951984405518e+01
1.832700000000000e+01   2.669349513244629e+01
1.823500000000000e+01   2.652020965576172e+01
2.099200000000000e+01   2.723217524719238e+01
1.909300000000000e+01   2.644939238357544e+01
1.731100000000000e+01   2.648414434051514e+01
1.731000000000000e+01   2.652892070770264e+01
1.880200000000000e+01   2.681130309295654e+01
1.705400000000000e+01   2.655009661102295e+01
1.405400000000000e+01   2.664478884124756e+01
1.812100000000000e+01   2.677053327178955e+01
1.423900000000000e+01   2.656063238525391e+01
1.679000000000000e+01   2.652133373260498e+01
1.912100000000000e+01   2.666230744934082e+01
1.697000000000000e+01   2.649447223663330e+01
1.938400000000000e+01   2.678873747253418e+01
1.600700000000000e+01   2.649038413238526e+01
1.769100000000000e+01   2.650967885589600e+01
1.632000000000000e+01   2.648653823852539e+01
1.681500000000000e+01   2.646200222015381e+01
1.627500000000000e+01   2.648070755004883e+01
1.250100000000000e+01   2.658205182647705e+01
1.676100000000000e+01   2.647394212341309e+01
1.776100000000000e+01   2.653386911010742e+01
1.623200000000000e+01   2.646105158996582e+01
1.509500000000000e+01   2.647096607208252e+01
1.820400000000000e+01   2.648976278686524e+01
1.541000000000000e+01   2.647327247619629e+01
1.578700000000000e+01   2.647035533142090e+01
1.638700000000000e+01   2.645790091705322e+01
1.959200000000000e+01   2.712597703170776e+01
2.097600000000000e+01   2.766937081909180e+01
1.604500000000000e+01   2.645667736053467e+01
1.651700000000000e+01   2.649155024719238e+01
1.795100000000000e+01   2.687816407775879e+01
1.581700000000000e+01   2.648727282714844e+01
1.919200000000000e+01   2.689459284973145e+01
1.890800000000000e+01   2.696602154541016e+01
1.568400000000000e+01   2.649405191802978e+01
1.153400000000000e+01   2.602720602416992e+01
1.851400000000000e+01   2.665042978668213e+01
1.640400000000000e+01   2.649423380279541e+01
2.010500000000000e+01   2.650265691757202e+01
1.859000000000000e+01   2.659291538238525e+01
1.788200000000000e+01   2.654722598266602e+01
1.687300000000000e+01   2.646053490447998e+01
2.058200000000000e+01   2.757900880050659e+01
1.273500000000000e+01   2.658464847564697e+01
1.664000000000000e+01   2.649383224487305e+01
1.532100000000000e+01   2.646325101470947e+01
1.614500000000000e+01   2.667402698516846e+01
1.496800000000000e+01   2.638140732574463e+01
1.449400000000000e+01   2.647758917236328e+01
1.550400000000000e+01   2.650522833251953e+01
1.564600000000000e+01   2.820271024322510e+01
1.795300000000000e+01   2.672205536651611e+01
1.695800000000000e+01   2.678411274719238e+01
1.806600000000000e+01   2.471989442443848e+01
1.549900000000000e+01   2.645999567413330e+01
1.812200000000000e+01   2.655739524078369e+01
1.694400000000000e+01   2.648933290863037e+01
1.707700000000000e+01   2.653415045928955e+01
1.273400000000000e+01   2.622960642242432e+01
1.515000000000000e+01   2.646831264495849e+01
1.751700000000000e+01   2.653958014678955e+01
1.541300000000000e+01   2.789869202423096e+01
1.562400000000000e+01   2.652226869964600e+01
2.062400000000000e+01   2.829760734939575e+01
1.461800000000000e+01   2.662184044647217e+01
1.850100000000000e+01   2.678628690338135e+01
1.837800000000000e+01   2.669493744659424e+01
1.496600000000000e+01   2.664626351928711e+01
1.508800000000000e+01   2.646687477874756e+01
1.571000000000000e+01   2.647173591613770e+01
1.525900000000000e+01   2.691755026245117e+01
1.357200000000000e+01   2.503538367462158e+01
1.218300000000000e+01   2.652382508087158e+01
1.895200000000000e+01   2.687525305938721e+01
1.611200000000000e+01   2.651374674987793e+01
1.751400000000000e+01   2.656152922058105e+01
1.649400000000000e+01   2.645368246459961e+01
1.746300000000000e+01   2.644584530639649e+01
1.601700000000000e+01   2.873251990509033e+01
1.758600000000000e+01   2.649090722656250e+01
1.884800000000000e+01   2.656368202972412e+01
1.576700000000000e+01   2.650789622497559e+01
1.911400000000000e+01   2.681100717926025e+01
1.672900000000000e+01   2.644186201477051e+01
1.906300000000000e+01   2.723686436462402e+01
1.746600000000000e+01   2.436195222473145e+01
1.646900000000000e+01   2.647013010406494e+01
1.891800000000000e+01   2.668035055923462e+01
1.593800000000000e+01   2.648564652252198e+01
1.571100000000000e+01   2.646626428222656e+01
1.795200000000000e+01   2.669792399597168e+01
1.405100000000000e+01   2.662030255889893e+01
1.676900000000000e+01   2.688148397827148e+01
1.588400000000000e+01   2.630685633087158e+01
1.948000000000000e+01   2.742174575805664e+01
1.555500000000000e+01   2.837166183471680e+01
1.720200000000000e+01   2.661644206237793e+01
1.277200000000000e+01   2.658219687652588e+01
1.725800000000000e+01   2.650325451660156e+01
1.904500000000000e+01   2.667202322006226e+01
1.748700000000000e+01   2.650041629028320e+01
1.597900000000000e+01   2.648375215911865e+01
1.571500000000000e+01   2.648274787902832e+01
1.796300000000000e+01   2.645299691009522e+01
1.730100000000000e+01   2.651407659149170e+01
1.706500000000000e+01   2.650573390960693e+01
1.449600000000000e+01   2.645279759979248e+01
1.489200000000000e+01   2.646004084777832e+01
1.724600000000000e+01   2.649639196014404e+01
1.594400000000000e+01   2.645228361511231e+01
1.672900000000000e+01   2.642740145111084e+01
1.953900000000000e+01   2.731406303787232e+01
1.257800000000000e+01   2.654683869171143e+01
1.402500000000000e+01   2.662034358978271e+01
1.502700000000000e+01   2.646976809692383e+01
1.871600000000000e+01   2.668944303131104e+01
1.657400000000000e+01   2.646044695281983e+01
1.682000000000000e+01   2.648538143157959e+01
1.586400000000000e+01   2.644411817932129e+01
1.942800000000000e+01   2.662240555572510e+01
2.173600000000000e+01   2.861097377395630e+01
1.691100000000000e+01   2.649249623870850e+01
1.612900000000000e+01   2.649242620849610e+01
1.666400000000000e+01   2.650249906921387e+01
1.640200000000000e+01   2.646567874145508e+01
1.448700000000000e+01   2.645999194335938e+01
1.930800000000000e+01   2.651426640319824e+01
1.926400000000000e+01   2.641220575714111e+01
1.547800000000000e+01   2.893651898193360e+01
1.955400000000000e+01   2.701120434188843e+01
1.783100000000000e+01   2.660427442169189e+01
1.795900000000000e+01   2.651405847930908e+01
1.933700000000000e+01   2.640217791748047e+01
1.703400000000000e+01   2.652057894134521e+01
1.771000000000000e+01   2.656407543182373e+01
1.599100000000000e+01   2.649082929229736e+01
1.554300000000000e+01   2.643722607421875e+01
1.543800000000000e+01   2.738789490509033e+01
1.686300000000000e+01   2.647154148864746e+01
1.894400000000000e+01   2.654581665420532e+01
1.833800000000000e+01   2.664109104919434e+01
2.037300000000000e+01   2.745625386047363e+01
1.620300000000000e+01   2.647911827850342e+01
1.958300000000000e+01   2.642085820007324e+01
1.723000000000000e+01   2.648329971313477e+01
1.435500000000000e+01   2.665393207550049e+01
1.592800000000000e+01   2.646047165679932e+01
1.886200000000000e+01   2.688095999908447e+01
1.492900000000000e+01   2.661946211242676e+01
1.128600000000000e+01   2.629009030914307e+01
1.599100000000000e+01   2.652245217895508e+01
1.765300000000000e+01   2.650228321838379e+01
1.616700000000000e+01   2.648435706329346e+01
1.587200000000000e+01   2.651578261566162e+01
1.838700000000000e+01   2.652746382904053e+01
1.651900000000000e+01   2.645087808990478e+01
1.957800000000000e+01   2.675812475967407e+01
1.709800000000000e+01   2.641194100189209e+01
1.907700000000000e+01   2.665465817642212e+01
1.698500000000000e+01   2.650633464813232e+01
1.536100000000000e+01   2.647003167724609e+01
1.474900000000000e+01   2.645211260223389e+01
1.388300000000000e+01   2.659656964111328e+01
1.928000000000000e+01   2.662343147277832e+01
1.933900000000000e+01   2.638209463500976e+01
2.085600000000000e+01   2.649560313796997e+01
1.839300000000000e+01   2.641683518218994e+01
1.447900000000000e+01   2.658543100738525e+01
1.662700000000000e+01   2.648420252990723e+01
1.758300000000000e+01   2.658950024414062e+01
1.424200000000000e+01   2.657870139312744e+01
1.565700000000000e+01   2.651831191253662e+01
1.443200000000000e+01   2.887576373291016e+01
1.769000000000000e+01   2.672828239440918e+01
1.564300000000000e+01   2.793102680969238e+01
1.937200000000000e+01   2.641343095016479e+01
1.543900000000000e+01   2.798781763458252e+01
1.662700000000000e+01   2.653675284576416e+01
1.676000000000000e+01   2.647985340118408e+01
1.846100000000000e+01   2.672320035552978e+01
1.916900000000000e+01   2.781686815643311e+01
1.674200000000000e+01   2.664402331542969e+01
1.256400000000000e+01   2.944544302368164e+01
1.678700000000000e+01   2.669732695770264e+01
1.512900000000000e+01   2.650733881378174e+01
1.553900000000000e+01   2.780535837554932e+01
1.735600000000000e+01   2.655140500640869e+01
1.770800000000000e+01   2.650730496215820e+01
1.508600000000000e+01   2.801123670196533e+01
1.701600000000000e+01   2.648182412719726e+01
1.774800000000000e+01   2.652378926086426e+01
2.044700000000000e+01   2.616995427322388e+01
1.728500000000000e+01   2.648102298736572e+01
1.944100000000000e+01   2.664903928375244e+01
1.571300000000000e+01   2.647977989959717e+01
1.703000000000000e+01   2.653571537017822e+01
1.820500000000000e+01   2.656259830474853e+01
1.725200000000000e+01   2.663691153717041e+01
1.975000000000000e+01   2.840648937225342e+01
1.675900000000000e+01   2.652485388183594e+01
1.665000000000000e+01   2.660198822021484e+01
1.444700000000000e+01   2.663379809570312e+01
1.451100000000000e+01   2.665149720764160e+01
1.575500000000000e+01   2.780286300659180e+01
1.819600000000000e+01   2.658611383056641e+01
1.778900000000000e+01   2.654834886932373e+01
1.691000000000000e+01   2.648760524749756e+01
1.921800000000000e+01   2.670208699035645e+01
1.794100000000000e+01   2.661479379272461e+01
1.401300000000000e+01   2.656560944366455e+01
1.746800000000000e+01   2.651732498931885e+01
1.875800000000000e+01   2.673543511199951e+01
1.716700000000000e+01   2.649240988922119e+01
1.597100000000000e+01   2.654077558135986e+01
1.684900000000000e+01   2.647698309326172e+01
1.661600000000000e+01   2.649565106964111e+01
2.004500000000000e+01   2.680312482833862e+01
1.926500000000000e+01   2.730310024261475e+01
1.809000000000000e+01   2.651881870269775e+01
1.786300000000000e+01   2.636985787200928e+01
1.643800000000000e+01   2.663770035552978e+01
1.833400000000000e+01   2.671786726379394e+01
1.508600000000000e+01   2.648874429321289e+01
1.688800000000000e+01   2.645848797607422e+01
1.844000000000000e+01   2.652091354370117e+01
1.804000000000000e+01   2.478735927581787e+01
2.170500000000000e+01   2.893966444015503e+01
1.485800000000000e+01   2.669360752868652e+01
1.547300000000000e+01   2.649043221282959e+01
1.634000000000000e+01   2.648152622222900e+01
1.618200000000000e+01   2.645792277526855e+01
1.776200000000000e+01   2.662341586303711e+01
1.822900000000000e+01   2.660265818023682e+01
1.848100000000000e+01   2.669175248718262e+01
1.775600000000000e+01   2.664977403259277e+01
1.564000000000000e+01   2.648847259521484e+01
1.855000000000000e+01   2.634412174224854e+01
1.552100000000000e+01   2.650313863372803e+01
1.556300000000000e+01   2.647066334533692e+01
1.628000000000000e+01   2.651867034912109e+01
1.558900000000000e+01   2.652868009948730e+01
1.654000000000000e+01   2.609306053161621e+01
1.560400000000000e+01   2.910869684600830e+01
1.810000000000000e+01   2.664448223114014e+01
1.469600000000000e+01   2.663237180328369e+01
1.746500000000000e+01   2.648494609832764e+01
1.599300000000000e+01   2.646823975372315e+01
1.535600000000000e+01   2.648529439544678e+01
1.734200000000000e+01   2.658811759185791e+01
1.964000000000000e+01   2.643068756103516e+01
1.492400000000000e+01   2.664147684478760e+01
1.427200000000000e+01   2.657159774017334e+01
1.669600000000000e+01   2.647016801452637e+01
2.122700000000000e+01   2.691109729003906e+01
2.073200000000000e+01   2.696597588729858e+01
1.565000000000000e+01   2.649328556060791e+01
1.166300000000000e+01   2.635885704803467e+01
1.741700000000000e+01   2.728496760559082e+01
1.587500000000000e+01   2.824311161041260e+01
1.906900000000000e+01   2.675673031234741e+01
1.711400000000000e+01   2.559344927215576e+01
1.856100000000000e+01   2.669752610778809e+01
1.594000000000000e+01   2.773864692687988e+01
1.629800000000000e+01   2.882201638031006e+01
1.787000000000000e+01   2.661408912658692e+01
1.635200000000000e+01   2.659303355407715e+01
1.836800000000000e+01   2.602707573699951e+01
1.735000000000000e+01   2.654764328002930e+01
1.992700000000000e+01   2.687682051849365e+01
1.737500000000000e+01   2.743295860290527e+01
1.101800000000000e+01   2.631872498321533e+01
1.704000000000000e+01   2.667338756561279e+01
1.582200000000000e+01   2.726501795959473e+01
1.728900000000000e+01   2.658913942718506e+01
1.749000000000000e+01   2.640094970703125e+01
1.843000000000000e+01   2.666898983001709e+01
1.804500000000000e+01   2.655473320007324e+01
1.397700000000000e+01   2.655377173614502e+01
1.763900000000000e+01   2.662946802520752e+01
1.920800000000000e+01   2.663553601074219e+01
1.840900000000000e+01   2.395092781448364e+01
1.684600000000000e+01   2.676285867309570e+01
1.757500000000000e+01   2.653925914764404e+01
1.664800000000000e+01   2.648020005035400e+01
1.675800000000000e+01   2.651181469726562e+01
1.607200000000000e+01   2.647156760406494e+01
1.763000000000000e+01   2.652337635040283e+01
1.695000000000000e+01   2.652000541687012e+01
1.838300000000000e+01   2.649087582397461e+01
1.589300000000000e+01   2.834563767242432e+01
1.769900000000000e+01   2.642131960296631e+01
1.903900000000000e+01   2.634311243438721e+01
1.889900000000000e+01   2.654089720153809e+01
1.696800000000000e+01   2.662815720367432e+01
1.626000000000000e+01   2.648768974304199e+01
1.698000000000000e+01   2.657392642974854e+01
1.706200000000000e+01   2.652266093444824e+01
1.739300000000000e+01   2.660598122406006e+01
1.637500000000000e+01   2.650546550750732e+01
1.792500000000000e+01   2.688369445800781e+01
1.600900000000000e+01   2.649763983154297e+01
1.666800000000000e+01   2.663861252593994e+01
1.344000000000000e+01   2.859113449096679e+01
1.572800000000000e+01   2.853703816223145e+01
1.627400000000000e+01   2.652867491149902e+01
1.720100000000000e+01   2.651792314147949e+01
1.775500000000000e+01   2.660094535827637e+01
2.007300000000000e+01   2.717662625122070e+01
1.731900000000000e+01   2.698134970092773e+01
1.292000000000000e+01   2.664924995422363e+01
1.392100000000000e+01   2.655248689270019e+01
1.649800000000000e+01   2.648766789245606e+01
1.533100000000000e+01   2.667594304656982e+01
1.781800000000000e+01   2.658479229736328e+01
1.771900000000000e+01   2.655109133148193e+01
1.789900000000000e+01   2.656573946380615e+01
1.746500000000000e+01   2.644583591461182e+01
1.416600000000000e+01   2.655604802703857e+01
1.629800000000000e+01   2.648989929962158e+01
1.519700000000000e+01   2.668387458038330e+01
1.789100000000000e+01   2.640633031463623e+01
1.870000000000000e+01   2.645328254699707e+01
1.614400000000000e+01   2.646466822052002e+01
1.736300000000000e+01   2.645953282165527e+01
1.196200000000000e+01   2.646238528442383e+01
1.571800000000000e+01   2.659784848022461e+01
1.600300000000000e+01   2.650788185882568e+01
1.556100000000000e+01   2.648487485504150e+01
1.640000000000000e+01   2.649166622161865e+01
1.657900000000000e+01   2.655848932647705e+01
1.440300000000000e+01   2.661844075012207e+01
1.893200000000000e+01   2.656342251968384e+01
1.984300000000000e+01   2.619779831695557e+01
1.816900000000000e+01   2.757736334228516e+01
9.736000000000001e+00   2.515674394226074e+01
1.576600000000000e+01   2.686255189514160e+01
1.292300000000000e+01   2.925967564392090e+01
1.580500000000000e+01   2.683215587615967e+01
1.612900000000000e+01   2.652171545410156e+01
1.853900000000000e+01   2.678451296234131e+01
1.852000000000000e+01   2.663302566528320e+01
1.727600000000000e+01   2.669837091064453e+01
1.313500000000000e+01   2.664411331176758e+01
1.821400000000000e+01   2.629839064025879e+01
1.551200000000000e+01   2.658389559936523e+01
1.562600000000000e+01   2.650428540802002e+01
1.791500000000000e+01   2.678676895141601e+01
1.436200000000000e+01   2.647676612091065e+01
1.578500000000000e+01   2.647753540039063e+01
1.606900000000000e+01   2.650739168548584e+01
1.686500000000000e+01   2.660346817016601e+01
1.621400000000000e+01   2.644840456390381e+01
1.810300000000000e+01   2.681788189697266e+01
1.499000000000000e+01   2.648042701721192e+01
1.940800000000000e+01   2.662101698684693e+01
2.020900000000000e+01   2.702298105621338e+01
1.609800000000000e+01   2.656267399597168e+01
1.496200000000000e+01   2.648207102966309e+01
1.893900000000000e+01   2.658167969131470e+01
1.434900000000000e+01   2.646589376831055e+01
1.790000000000000e+01   2.726114978790283e+01
1.862400000000000e+01   2.724344103240967e+01
1.734700000000000e+01   2.651064383697510e+01
1.631400000000000e+01   2.651348101043701e+01
1.719700000000000e+01   2.648308036041260e+01
1.474600000000000e+01   2.648741025543213e+01
1.841500000000000e+01   2.652814296722412e+01
1.838400000000000e+01   2.658486956024170e+01
1.608900000000000e+01   2.650474382781982e+01
1.679100000000000e+01   2.648082982635498e+01
1.672200000000000e+01   2.649968421173096e+01
1.632800000000000e+01   2.649915879058838e+01
1.886500000000000e+01   2.691649555206299e+01
1.772600000000000e+01   2.661078565216064e+01
1.121100000000000e+01   2.634046128845215e+01
1.655000000000000e+01   2.648147563934326e+01
1.473000000000000e+01   2.645350120544434e+01
1.815800000000000e+01   2.644952011871338e+01
1.598200000000000e+01   2.651937163543701e+01
1.737400000000000e+01   2.651500646972656e+01
1.386100000000000e+01   2.665188592529297e+01
1.633100000000000e+01   2.650993123626709e+01
1.941700000000000e+01   2.688050908279419e+01
1.604600000000000e+01   2.657409715270996e+01
1.092200000000000e+01   2.626029116821289e+01
1.796200000000000e+01   2.660307227325439e+01
1.813300000000000e+01   2.649407254028320e+01
1.914900000000000e+01   2.645982010269165e+01
1.683100000000000e+01   2.648176541900635e+01
1.727000000000000e+01   2.655200626373291e+01
1.935600000000000e+01   2.673930459594727e+01
1.726500000000000e+01   2.656707347869873e+01
1.844300000000000e+01   2.662973419952393e+01
1.449300000000000e+01   2.647045895385742e+01
1.434800000000000e+01   2.646709484863281e+01
1.521700000000000e+01   2.646247576904297e+01
1.731800000000000e+01   2.668371407318115e+01
1.580600000000000e+01   2.648676038360595e+01
1.785700000000000e+01   2.663788760375976e+01
1.416900000000000e+01   2.648562178039551e+01
1.730900000000000e+01   2.667367838287354e+01
1.767400000000000e+01   2.653651258850098e+01
1.562800000000000e+01   2.649431393432617e+01
1.546800000000000e+01   2.649661881256104e+01
1.560200000000000e+01   2.648337817382813e+01
1.949100000000000e+01   2.703944141006470e+01
1.640800000000000e+01   2.652099896240235e+01
1.897600000000000e+01   2.643244569396973e+01
1.716700000000000e+01   2.646688384246826e+01
1.924100000000000e+01   2.736762410736084e+01
1.953600000000000e+01   2.325225161170960e+01
1.658200000000000e+01   2.644203303527832e+01
1.417400000000000e+01   2.648862478637695e+01
1.651200000000000e+01   2.651544657897949e+01
1.526600000000000e+01   2.647855779266357e+01
1.730200000000000e+01   2.652442736816406e+01
1.805900000000000e+01   2.719226930999756e+01
2.248600000000000e+01   2.779651588058472e+01
1.635600000000000e+01   2.648256402587891e+01
1.893800000000000e+01   2.691695956039429e+01
1.676400000000000e+01   2.659329801940918e+01
1.824700000000000e+01   2.712323786926270e+01
1.067000000000000e+01   2.618763534545899e+01
1.877600000000000e+01   2.693051431274414e+01
1.678800000000000e+01   2.649672688293457e+01
1.443000000000000e+01   2.646891754150391e+01
1.806900000000000e+01   2.654227423095703e+01
1.655500000000000e+01   2.648185794830322e+01
1.805500000000000e+01   2.684686534881592e+01
1.444000000000000e+01   2.648411602020263e+01
1.826200000000000e+01   2.676740447235107e+01
1.775300000000000e+01   2.644282887268066e+01
1.491500000000000e+01   2.648996738433838e+01
2.089400000000000e+01   2.690097612762451e+01
1.774000000000000e+01   2.656199954986572e+01
1.668300000000000e+01   2.655013314056396e+01
1.905900000000000e+01   2.669921396636963e+01
1.158400000000000e+01   2.642791593933105e+01
1.859100000000000e+01   2.675023213958740e+01
1.732000000000000e+01   2.654174644470215e+01
1.798200000000000e+01   2.656285823059082e+01
1.699400000000000e+01   2.651229338073730e+01
1.749100000000000e+01   2.649786454772949e+01
1.520600000000000e+01   2.649124875640869e+01
1.503700000000000e+01   2.610268908691406e+01
1.264000000000000e+01   2.702854122161865e+01
1.642900000000000e+01   2.660064516448974e+01
1.915700000000000e+01   2.460481351089478e+01
1.643500000000000e+01   2.651829296112060e+01
1.792500000000000e+01   2.662140636444092e+01
1.519200000000000e+01   2.649655875396729e+01
1.538700000000000e+01   2.649736586761475e+01
1.592500000000000e+01   2.658140068054199e+01
1.653700000000000e+01   2.646431952667236e+01
1.653200000000000e+01   2.647103255462646e+01
1.748800000000000e+01   2.644792183685303e+01
1.882800000000000e+01   2.692715733337402e+01
1.508700000000000e+01   2.677937327575684e+01
1.710500000000000e+01   2.651057098388672e+01
1.560300000000000e+01   2.649386055755615e+01
1.809400000000000e+01   2.654444517517090e+01
1.584100000000000e+01   2.643360177612305e+01
1.808600000000000e+01   2.660267976379394e+01
1.900700000000000e+01   2.671789076995850e+01
1.807500000000000e+01   2.661591167449951e+01
1.728800000000000e+01   2.656594456481934e+01
1.732400000000000e+01   2.652768576049805e+01
1.542400000000000e+01   2.647673818969727e+01
1.943900000000000e+01   2.686522852325439e+01
1.785400000000000e+01   2.653432264709473e+01
1.665300000000000e+01   2.651073086547851e+01
1.769500000000000e+01   2.675609523773193e+01
1.515000000000000e+01   2.648243656158447e+01
1.674100000000000e+01   2.652451497650146e+01
2.039100000000000e+01   2.719480296707153e+01
1.503400000000000e+01   2.650051744842529e+01
1.870100000000000e+01   2.694930913543701e+01
1.664400000000000e+01   2.648845476531982e+01
1.577300000000000e+01   2.649600338745117e+01
2.018400000000000e+01   2.669638965988159e+01
1.630100000000000e+01   2.648320138549805e+01
1.721200000000000e+01   2.646186457824707e+01
1.723000000000000e+01   2.654231021881104e+01
1.676500000000000e+01   2.648950160980225e+01
1.918300000000000e+01   2.747568455505371e+01
1.374200000000000e+01   2.663580264282227e+01
1.589700000000000e+01   2.648745791625976e+01
2.008300000000000e+01   2.700303059387207e+01
1.619500000000000e+01   2.646553070068359e+01
1.530300000000000e+01   2.650674107360840e+01
1.980500000000000e+01   2.765796487808228e+01
2.028600000000000e+01   2.846485780334473e+01
1.863600000000000e+01   2.816480096435547e+01
1.766900000000000e+01   2.658830007934570e+01
1.506600000000000e+01   2.661464311218262e+01
1.819500000000000e+01   2.766427738189697e+01
8.897000000000000e+00   2.659877268981933e+01
1.507000000000000e+01   2.754870159149170e+01
1.799500000000000e+01   2.801349079132080e+01
1.754400000000000e+01   2.684364351654053e+01
1.942700000000000e+01   2.670705456924438e+01
1.794800000000000e+01   2.686910157012939e+01
1.531900000000000e+01   2.647222113037110e+01
1.517300000000000e+01   2.650894894409180e+01
1.688000000000000e+01   2.652325141906738e+01
1.538300000000000e+01   2.698691044616699e+01
2.059100000000000e+01   2.738635198211670e+01
1.519200000000000e+01   2.796121653747559e+01
1.921200000000000e+01   2.846036826324463e+01
1.922700000000000e+01   2.726719069671631e+01
1.525200000000000e+01   2.646896853637696e+01
1.486700000000000e+01   2.663702525329590e+01
1.694500000000000e+01   2.652282363891602e+01
1.693700000000000e+01   2.651313563537598e+01
2.042900000000000e+01   2.750436888122558e+01
1.536700000000000e+01   2.676236857604981e+01
1.717100000000000e+01   2.656302690124512e+01
1.586200000000000e+01   2.648427821350098e+01
1.815200000000000e+01   2.653047042083740e+01
1.871600000000000e+01   2.613948861694336e+01
1.637200000000000e+01   2.646186663818359e+01
1.828000000000000e+01   2.656761005401611e+01
1.696100000000000e+01   2.649749044036865e+01
1.572500000000000e+01   2.648105583190918e+01
1.415800000000000e+01   2.663621044921875e+01
1.703300000000000e+01   2.648728562164307e+01
1.983100000000000e+01   2.651365295028686e+01
1.644700000000000e+01   2.662835356903076e+01
2.055700000000000e+01   2.708131058883667e+01
1.646500000000000e+01   2.657391723632812e+01
1.786100000000000e+01   2.656911367034912e+01
1.729700000000000e+01   2.646384436798096e+01
1.556100000000000e+01   2.649848092651367e+01
1.756100000000000e+01   2.661392034149170e+01
1.596600000000000e+01   2.647505036926270e+01
1.866400000000000e+01   2.637062975311279e+01
2.016900000000000e+01   2.709847769165039e+01
1.683000000000000e+01   2.645053489685058e+01
1.534200000000000e+01   2.649676417541504e+01
1.719000000000000e+01   2.656781429290772e+01
1.688700000000000e+01   2.650522414398193e+01
1.992700000000000e+01   2.665360779953003e+01
1.575100000000000e+01   2.655926377868652e+01
1.584700000000000e+01   2.720807444763184e+01
1.641200000000000e+01   2.818426257324219e+01
1.339000000000000e+01   2.658448566436768e+01
1.649700000000000e+01   2.648410155487061e+01
1.462800000000000e+01   2.660506031799316e+01
1.691000000000000e+01   2.645858016967773e+01
1.367500000000000e+01   2.660134391784668e+01
1.544300000000000e+01   2.647730080413818e+01
1.638800000000000e+01   2.651745938110352e+01
1.859400000000000e+01   2.658980240249634e+01
1.732100000000000e+01   2.644764222717285e+01
1.986000000000000e+01   2.709707485198975e+01
1.729800000000000e+01   2.655816044616699e+01
2.230400000000000e+01   3.124980650329590e+01
1.582700000000000e+01   2.647628150177002e+01
1.558000000000000e+01   2.647259147644043e+01
1.862100000000000e+01   2.720849771118164e+01
1.320600000000000e+01   2.660473409271240e+01
1.673500000000000e+01   2.646239982604980e+01
1.868300000000000e+01   2.662808838653564e+01
1.829600000000000e+01   2.649527120208740e+01
1.724300000000000e+01   2.649989411163330e+01
1.651600000000000e+01   2.650808927154541e+01
1.962200000000000e+01   2.647500922393799e+01
1.703400000000000e+01   2.879403170013428e+01
1.942600000000000e+01   2.625036037063598e+01
1.673000000000000e+01   2.647894046783447e+01
1.944000000000000e+01   2.616834157943726e+01
1.680900000000000e+01   2.650634001159668e+01
1.863900000000000e+01   2.644928270721435e+01
1.629300000000000e+01   2.647674156951904e+01
1.869800000000000e+01   2.651199774551392e+01
1.671900000000000e+01   2.645583738708496e+01
1.973000000000000e+01   2.596237323760986e+01
1.769000000000000e+01   2.642878574371338e+01
1.246200000000000e+01   2.656331645202637e+01
2.174800000000000e+01   2.834243759918213e+01
1.923000000000000e+01   2.639373825073242e+01
1.792900000000000e+01   2.644354639434814e+01
1.787800000000000e+01   2.659874890136719e+01
1.640200000000000e+01   2.645328002166748e+01
1.859600000000000e+01   2.656557731246948e+01
1.681100000000000e+01   2.646768106079102e+01
1.980300000000000e+01   2.649625494766235e+01
1.499900000000000e+01   2.667845098876953e+01
1.671100000000000e+01   2.645794919586181e+01
2.812400000000000e+01   3.949178926849365e+01
1.982300000000000e+01   2.866345124053955e+01
1.892700000000000e+01   2.639969487380981e+01
1.551400000000000e+01   2.648653322601318e+01
1.782300000000000e+01   2.667223839569092e+01
1.403400000000000e+01   2.663344152832031e+01
1.237500000000000e+01   2.657082653045654e+01
1.381800000000000e+01   2.663127056884765e+01
2.072100000000000e+01   2.772112207031250e+01
1.729600000000000e+01   2.656705426788330e+01
1.044300000000000e+01   2.610916725921631e+01
1.902300000000000e+01   2.728032612609863e+01
1.712900000000000e+01   2.650978594207764e+01
1.352500000000000e+01   2.662010421752930e+01
1.742600000000000e+01   2.651365983581543e+01
2.021300000000000e+01   2.699684160995483e+01
1.627300000000000e+01   2.646846031951904e+01
1.539200000000000e+01   2.660909632873535e+01
1.827200000000000e+01   2.628004901123047e+01
1.219500000000000e+01   2.650978691101074e+01
1.945800000000000e+01   2.672869091796875e+01
1.392800000000000e+01   2.662318280029297e+01
1.385300000000000e+01   2.660336430358887e+01
1.769400000000000e+01   2.631743215942383e+01
1.751400000000000e+01   2.650748258972168e+01
2.034800000000000e+01   2.575357050704956e+01
1.327300000000000e+01   2.659929203796387e+01
1.700000000000000e+01   2.648194885253906e+01
1.813700000000000e+01   2.641485110473633e+01
1.393100000000000e+01   2.662760949707031e+01
1.651000000000000e+01   2.650827384948731e+01
1.696200000000000e+01   2.650811110687256e+01
1.547400000000000e+01   2.646472647094727e+01
1.883900000000000e+01   2.743180109405517e+01
1.547700000000000e+01   2.646178794097900e+01
1.557100000000000e+01   2.748623647308349e+01
1.816200000000000e+01   2.668864089202881e+01
1.453600000000000e+01   2.659292958831787e+01
1.577500000000000e+01   2.648977794647217e+01
1.934700000000000e+01   2.646531569671631e+01
1.228000000000000e+01   2.649998882293701e+01
1.665800000000000e+01   2.646849919128418e+01
1.635400000000000e+01   2.644616976165771e+01
1.851600000000000e+01   2.666336652374267e+01
1.718600000000000e+01   2.644054235076904e+01
1.879300000000000e+01   2.659259154129028e+01
1.639600000000000e+01   2.647875127410889e+01
1.659400000000000e+01   2.639779581451416e+01
1.909200000000000e+01   2.629421805572510e+01
1.512600000000000e+01   2.645330102539062e+01
1.743000000000000e+01   2.646876495361328e+01
1.987200000000000e+01   2.588152768325806e+01
1.700600000000000e+01   2.646812196350098e+01
1.934900000000000e+01   2.682108309173584e+01
1.356400000000000e+01   2.533382593536377e+01
1.723400000000000e+01   2.648810842895508e+01
1.561600000000000e+01   2.720404512023926e+01
1.558500000000000e+01   2.646844001770020e+01
2.097200000000000e+01   2.584888350677490e+01
1.674000000000000e+01   2.649312614440918e+01
1.699700000000000e+01   2.638640334320068e+01
1.870900000000000e+01   2.665135324859619e+01
1.552900000000000e+01   2.726167841339111e+01
1.545100000000000e+01   2.725946309661865e+01
1.643700000000000e+01   2.827758952331543e+01
1.621300000000000e+01   2.646706742095947e+01
1.750700000000000e+01   2.650310328674317e+01
1.890900000000000e+01   2.678029116058350e+01
1.896800000000000e+01   2.791157967376709e+01
1.793800000000000e+01   2.969265011596680e+01
1.846700000000000e+01   2.790717601013183e+01
1.301300000000000e+01   2.899317406463623e+01
1.693200000000000e+01   2.844039233398437e+01
1.999700000000000e+01   2.704494406890869e+01
2.079900000000000e+01   2.624042580032349e+01
1.556000000000000e+01   2.650004154205322e+01
1.564200000000000e+01   2.789945010375977e+01
1.812400000000000e+01   2.522707884216308e+01
1.605000000000000e+01   2.657824783325195e+01
1.639100000000000e+01   2.655678769683838e+01
1.829400000000000e+01   2.718750700378418e+01
1.546700000000000e+01   2.647563075256348e+01
1.928500000000000e+01   2.718694988250732e+01
1.906400000000000e+01   2.727393041992188e+01
1.369200000000000e+01   2.656470832061768e+01
1.556000000000000e+01   2.658866363525391e+01
1.783600000000000e+01   2.612158731079101e+01
2.026800000000000e+01   2.778442131805420e+01
1.551300000000000e+01   2.649770687866211e+01
2.032600000000000e+01   2.719087436294556e+01
2.014100000000000e+01   2.796490785217285e+01
1.859100000000000e+01   2.673883096313477e+01
1.590400000000000e+01   2.652202291870117e+01
1.659300000000000e+01   2.654160076904297e+01
1.723600000000000e+01   2.651936620330811e+01
1.764500000000000e+01   2.655606033325195e+01
1.843300000000000e+01   2.662025585937500e+01
1.713600000000000e+01   2.660011991119385e+01
1.767700000000000e+01   2.649887652587891e+01
1.935000000000000e+01   2.708763799667359e+01
1.443800000000000e+01   2.663480404663086e+01
1.857900000000000e+01   2.709242582702637e+01
1.655400000000000e+01   2.646358213806152e+01
1.457200000000000e+01   2.666699168395996e+01
1.586000000000000e+01   2.655586372375488e+01
1.295700000000000e+01   2.660392115783691e+01
1.703600000000000e+01   2.657467626190186e+01
1.531900000000000e+01   2.679354071044922e+01
1.547700000000000e+01   2.649417662811279e+01
1.533100000000000e+01   2.670991578674316e+01
1.705500000000000e+01   2.651231449127197e+01
1.832200000000000e+01   2.645109317016601e+01
1.965800000000000e+01   2.580798769760132e+01
1.563500000000000e+01   2.648087097167969e+01
1.614100000000000e+01   2.666219922637939e+01
1.731300000000000e+01   2.662936238098144e+01
1.681400000000000e+01   2.652922045135498e+01
1.926500000000000e+01   2.651988138198853e+01
1.792500000000000e+01   2.652038936614990e+01
2.088600000000000e+01   2.659082587814331e+01
1.708200000000000e+01   2.648679850769043e+01
1.902700000000000e+01   2.659893279266358e+01
1.816900000000000e+01   2.639207395935059e+01
1.759300000000000e+01   2.637036759185791e+01
1.742600000000000e+01   2.647444760894775e+01
1.681100000000000e+01   2.647618020629883e+01
1.642000000000000e+01   2.649047176361084e+01
1.381100000000000e+01   2.658567727661133e+01
1.866400000000000e+01   2.662375923538208e+01
1.529100000000000e+01   2.649700795745850e+01
1.175400000000000e+01   2.643502931976318e+01
1.846700000000000e+01   2.663150500488281e+01
1.941400000000000e+01   2.641609331512451e+01
1.423200000000000e+01   2.663208163452148e+01
1.713900000000000e+01   2.655801779174805e+01
1.652200000000000e+01   2.648924414825439e+01
1.607100000000000e+01   2.822327413177490e+01
1.541800000000000e+01   2.646513726043701e+01
1.701600000000000e+01   2.646364995574951e+01
2.222100000000000e+01   2.993694285964966e+01
1.800500000000000e+01   2.654295719146728e+01
1.259600000000000e+01   2.656227235412598e+01
1.994800000000000e+01   2.697995190429688e+01
1.542100000000000e+01   2.647390222167969e+01
1.597700000000000e+01   2.828406691741943e+01
1.595000000000000e+01   2.646827716827393e+01
1.832700000000000e+01   2.652071032714844e+01
1.833700000000000e+01   2.354520617675781e+01
1.772600000000000e+01   2.696328847503662e+01
1.747600000000000e+01   2.644394128417969e+01
1.876600000000000e+01   2.662611409759521e+01
2.096500000000000e+01   2.812451776504517e+01
1.562600000000000e+01   2.648346097564697e+01
1.476000000000000e+01   2.650331760406494e+01
1.581900000000000e+01   2.853919100189209e+01
2.017400000000000e+01   2.370961973571777e+01
1.536300000000000e+01   2.646724518585205e+01
1.798400000000000e+01   2.655152681732178e+01
1.769700000000000e+01   2.652076766204834e+01
1.273600000000000e+01   2.590237706756592e+01
1.885700000000000e+01   2.639585316848755e+01
1.804100000000000e+01   2.650822602844238e+01
1.818500000000000e+01   2.642208724975586e+01
1.627500000000000e+01   2.488027038574219e+01
1.549700000000000e+01   2.683574702453613e+01
1.663200000000000e+01   2.654048636627197e+01
2.035800000000000e+01   2.654718275833130e+01
1.464800000000000e+01   2.661154770660400e+01
1.820700000000000e+01   2.654863475036621e+01
1.653100000000000e+01   2.643863092041016e+01
1.640700000000000e+01   2.649370997619629e+01
1.765300000000000e+01   2.653991806793213e+01
1.990200000000000e+01   2.648795800399780e+01
1.821600000000000e+01   2.649628774261475e+01
2.062300000000000e+01   2.894169983673096e+01
1.747300000000000e+01   2.646696419525146e+01
1.906200000000000e+01   2.689175435256958e+01
1.538600000000000e+01   2.648331578826904e+01
1.591100000000000e+01   2.648084138488770e+01
1.072400000000000e+01   2.615560152435303e+01
1.689000000000000e+01   2.651465858459473e+01
1.667300000000000e+01   2.646738304901123e+01
1.997200000000000e+01   2.679985987854004e+01
1.533400000000000e+01   2.649691046142578e+01
1.772300000000000e+01   2.651456303405762e+01
1.808800000000000e+01   2.637046116638184e+01
1.940700000000000e+01   2.646331923675537e+01
1.716700000000000e+01   2.654191416931153e+01
1.932100000000000e+01   2.791239823913574e+01
1.068400000000000e+01   2.623167322540283e+01
1.745400000000000e+01   2.793641329193115e+01
1.714700000000000e+01   2.670276515197754e+01
1.783800000000000e+01   2.798687046813965e+01
1.473800000000000e+01   2.653047760772705e+01
1.640900000000000e+01   2.651093061828613e+01
1.628400000000000e+01   2.648735674285889e+01
1.571400000000000e+01   2.709788919830322e+01
1.709900000000000e+01   2.659924604797363e+01
1.617900000000000e+01   2.645300016784668e+01
1.475500000000000e+01   2.658576190948487e+01
1.711100000000000e+01   2.649662107086182e+01
1.992000000000000e+01   2.684046689987183e+01
1.750800000000000e+01   2.642556057739258e+01
1.716500000000000e+01   2.653548244476318e+01
1.744300000000000e+01   2.647663800048828e+01
1.907400000000000e+01   2.657662594223023e+01
2.037100000000000e+01   2.679461259460449e+01
1.489600000000000e+01   2.667062482452393e+01
1.609500000000000e+01   2.648106739044189e+01
1.478400000000000e+01   2.663187940979004e+01
1.885900000000000e+01   2.667132738494873e+01
1.576100000000000e+01   2.647796186065674e+01
1.355500000000000e+01   2.658050411224365e+01
1.787400000000000e+01   2.663342707061767e+01
1.661200000000000e+01   2.650390101623535e+01
1.630700000000000e+01   2.645922072601318e+01
1.766400000000000e+01   2.645015760803223e+01
1.662300000000000e+01   2.645700440216065e+01
1.526500000000000e+01   2.656607021331787e+01
1.591600000000000e+01   2.904224168395996e+01
1.762300000000000e+01   2.644885906982422e+01
1.556900000000000e+01   2.647639250183106e+01
1.597800000000000e+01   2.646617253112793e+01
1.503000000000000e+01   2.657457664489746e+01
2.074400000000000e+01   2.717800669097900e+01
1.607700000000000e+01   2.645693812561035e+01
1.683400000000000e+01   2.647812307739258e+01
1.652100000000000e+01   2.648806676483154e+01
1.503900000000000e+01   2.664525457763672e+01
1.806200000000000e+01   2.388522835922241e+01
1.596300000000000e+01   2.644615525054932e+01
1.980200000000000e+01   2.711950392913818e+01
1.629100000000000e+01   2.645409547424316e+01
1.542900000000000e+01   2.646209249877930e+01
1.572900000000000e+01   2.648755350494385e+01
1.767100000000000e+01   2.648489427185059e+01
1.642500000000000e+01   2.649455814361572e+01
1.752000000000000e+01   2.648831607818603e+01
1.968000000000000e+01   2.633001487731934e+01
1.822000000000000e+01   2.638951847076416e+01
1.718200000000000e+01   2.876088793945312e+01
2.167800000000000e+01   2.801849558639526e+01
1.471400000000000e+01   2.660500551605224e+01
1.672500000000000e+01   2.648336563110352e+01
1.854200000000000e+01   2.586796302032471e+01
1.796500000000000e+01   2.657227310180664e+01
2.122300000000000e+01   2.551883930969238e+01
1.968100000000000e+01   2.680041957473755e+01
1.692400000000000e+01   2.656123754882812e+01
1.790500000000000e+01   2.640844371795654e+01
1.602200000000000e+01   2.647490470123291e+01
1.577400000000000e+01   2.648173792266846e+01
1.677600000000000e+01   2.650282571411133e+01
1.682200000000000e+01   2.646932170104980e+01
2.026900000000000e+01   2.645390600585937e+01
1.174300000000000e+01   2.638823124694824e+01
1.936900000000000e+01   2.650782827758789e+01
1.571000000000000e+01   2.758834262847900e+01
1.989500000000000e+01   2.603685810089111e+01
1.979100000000000e+01   2.661036168670654e+01
1.631600000000000e+01   2.667732431030273e+01
1.247000000000000e+01   2.658294937133789e+01
1.928800000000000e+01   2.684110392379761e+01
1.425700000000000e+01   2.661315921020508e+01
1.675700000000000e+01   2.650336173248291e+01
1.693800000000000e+01   2.652228192138672e+01
1.750100000000000e+01   2.648941476440430e+01
1.799600000000000e+01   2.644293660736084e+01
1.634400000000000e+01   2.644667257690430e+01
1.697700000000000e+01   2.647655749511719e+01
1.742400000000000e+01   2.654658148193359e+01
1.579800000000000e+01   2.647067513275147e+01
1.993900000000000e+01   2.718177830123901e+01
1.759400000000000e+01   2.655276884460449e+01
1.359600000000000e+01   2.658636216735840e+01
1.227600000000000e+01   2.655149743652344e+01
2.015400000000000e+01   2.627014370346069e+01
1.871500000000000e+01   2.660025819778442e+01
1.887600000000000e+01   2.673140342330933e+01
1.014100000000000e+01   2.602746888732910e+01
1.596300000000000e+01   2.678658932495117e+01
1.825300000000000e+01   2.797258160400391e+01
1.630500000000000e+01   2.647757785797119e+01
1.519900000000000e+01   2.659045469665527e+01
1.752200000000000e+01   2.652601496887207e+01
1.568800000000000e+01   2.647625569152832e+01
1.475000000000000e+01   2.661426734924316e+01
1.597800000000000e+01   2.649599392700195e+01
1.508300000000000e+01   2.673885613250732e+01
1.925900000000000e+01   2.631955688858032e+01
1.522200000000000e+01   2.647520816040039e+01
1.777800000000000e+01   2.654354489135742e+01
1.593600000000000e+01   2.648450482940674e+01
1.538700000000000e+01   2.483093730163574e+01
1.612100000000000e+01   2.664426774597168e+01
1.247100000000000e+01   2.817800263977051e+01
1.589000000000000e+01   2.857961811065674e+01
1.998900000000000e+01   2.637556568527222e+01
1.613800000000000e+01   2.663142250823975e+01
1.810100000000000e+01   2.350604121780395e+01
1.711000000000000e+01   2.693553958892822e+01
1.739900000000000e+01   2.649027998352051e+01
1.535200000000000e+01   2.898969435882568e+01
1.635000000000000e+01   2.656483993530274e+01
1.736400000000000e+01   2.662707201385498e+01
2.012200000000000e+01   2.457085778427124e+01
1.604800000000000e+01   2.644728340911865e+01
1.799100000000000e+01   2.657081300354004e+01
1.564600000000000e+01   2.646485337829590e+01
1.542200000000000e+01   2.644385440063477e+01
1.833000000000000e+01   2.643162734985351e+01
1.791500000000000e+01   2.647482875823975e+01
1.968300000000000e+01   2.676500931549072e+01
1.564600000000000e+01   2.645827397918701e+01
1.647600000000000e+01   2.647149102783203e+01
1.598500000000000e+01   2.647315250396728e+01
1.582800000000000e+01   2.644466488647461e+01
1.843100000000000e+01   2.638616729354858e+01
1.724900000000000e+01   2.644086019897461e+01
1.696200000000000e+01   2.650784217071533e+01
1.796900000000000e+01   2.645244135284424e+01
1.889100000000000e+01   2.594028016662597e+01
1.790800000000000e+01   2.639943791198731e+01
2.072900000000000e+01   2.573535766983032e+01
1.561600000000000e+01   2.647376996612549e+01
1.997500000000000e+01   2.649614200592041e+01
1.622400000000000e+01   2.646037485504150e+01
1.716700000000000e+01   2.640995902252197e+01
1.712000000000000e+01   2.647420322418213e+01
1.873600000000000e+01   2.645668119049072e+01
1.724900000000000e+01   2.641673891448974e+01
1.739800000000000e+01   2.646565270233154e+01
1.877300000000000e+01   2.653202223587036e+01
1.646400000000000e+01   2.648710371398926e+01
1.530100000000000e+01   2.646494996643067e+01
1.690300000000000e+01   2.641153443145752e+01
1.891800000000000e+01   2.643046833801269e+01
1.580900000000000e+01   2.646835516357422e+01
1.488300000000000e+01   2.665928517150879e+01
1.630100000000000e+01   2.648351419067383e+01
1.706000000000000e+01   2.650817733764648e+01
1.654600000000000e+01   2.648348569488525e+01
1.509000000000000e+01   2.645248302459717e+01
2.065100000000000e+01   2.489338300323486e+01
1.820100000000000e+01   2.642797830200195e+01
1.651200000000000e+01   2.649854937744141e+01
1.717600000000000e+01   2.650515210723877e+01
1.160400000000000e+01   2.639835443878174e+01
1.596300000000000e+01   2.648160809326172e+01
1.650400000000000e+01   2.644589739227295e+01
1.658100000000000e+01   2.644483914947510e+01
1.539200000000000e+01   2.667507151794434e+01
1.715400000000000e+01   2.334188957595825e+01
1.807000000000000e+01   2.647361976623535e+01
1.675500000000000e+01   2.641607177734375e+01
1.872100000000000e+01   2.628878049468994e+01
2.336700000000000e+01   3.506912173461915e+01
1.552000000000000e+01   2.642381240844727e+01
2.088400000000000e+01   2.674210613632202e+01
1.655200000000000e+01   2.649025054168701e+01
1.711200000000000e+01   2.644057894897461e+01
1.751500000000000e+01   2.637119068145752e+01
1.629700000000000e+01   2.759423644256592e+01
2.112000000000000e+01   2.695995676040650e+01
1.965400000000000e+01   2.678123970413208e+01
1.622400000000000e+01   2.649717714691162e+01
1.843800000000000e+01   2.651081112670898e+01
1.616100000000000e+01   2.647481893157959e+01
1.780500000000000e+01   2.650181644439697e+01
1.699100000000000e+01   2.645269090270996e+01
1.764700000000000e+01   2.636586920928955e+01
1.856500000000000e+01   2.648243612289429e+01
1.644800000000000e+01   2.644232659149170e+01
1.542700000000000e+01   2.646258158874512e+01
1.884900000000000e+01   2.651924612426758e+01
1.650900000000000e+01   2.643609159851074e+01
2.017400000000000e+01   2.521804401779175e+01
1.693000000000000e+01   2.650899093627930e+01
1.753100000000000e+01   2.638058648681641e+01
1.356500000000000e+01   2.655440753936767e+01
1.845800000000000e+01   2.655775624084472e+01
1.548100000000000e+01   2.645835691070557e+01
1.610600000000000e+01   2.469881063079834e+01
1.533300000000000e+01   1.941014939117431e+01
1.852300000000000e+01   2.646450018692017e+01
1.684500000000000e+01   2.649720928192139e+01
1.944900000000000e+01   2.640289080047608e+01
1.896100000000000e+01   2.629105571365356e+01
1.507500000000000e+01   2.659963531494141e+01
1.924900000000000e+01   2.692101471328735e+01
1.871100000000000e+01   2.665225795364380e+01
2.050000000000000e+01   2.641029787063599e+01
1.800400000000000e+01   2.657342749023438e+01
1.372500000000000e+01   2.659824523925781e+01
1.550700000000000e+01   2.702946665954590e+01
1.456200000000000e+01   2.929395362091064e+01
1.566600000000000e+01   2.646768914794922e+01
1.583000000000000e+01   2.646624858856201e+01
1.958600000000000e+01   2.647823241806030e+01
1.720600000000000e+01   2.184160962677002e+01
1.718500000000000e+01   2.721823268890381e+01
1.825800000000000e+01   2.651274643707275e+01
1.799600000000000e+01   2.653233689880371e+01
1.533900000000000e+01   2.691355253601074e+01
1.945400000000000e+01   2.656158543014526e+01
1.973900000000000e+01   2.641400352859497e+01
1.682100000000000e+01   2.650941552734375e+01
1.547600000000000e+01   2.647788636779785e+01
2.012500000000000e+01   2.582441377639771e+01
1.795500000000000e+01   2.653448017120361e+01
1.936300000000000e+01   2.705468424606323e+01
1.706500000000000e+01   2.656781524658203e+01
1.523900000000000e+01   2.647901884460449e+01
1.598100000000000e+01   2.647246080017090e+01
1.855700000000000e+01   2.637746461105347e+01
1.733700000000000e+01   2.652906714630127e+01
1.745800000000000e+01   2.640654545593262e+01
1.535300000000000e+01   2.647742016601563e+01
2.065600000000000e+01   2.587721095657349e+01
1.702000000000000e+01   2.645107318878174e+01
1.575000000000000e+01   2.645887374877930e+01
1.723200000000000e+01   2.645713675689697e+01
2.009200000000000e+01   2.657319544982910e+01
1.966100000000000e+01   2.548551820373535e+01
1.937800000000000e+01   2.673780987548828e+01
1.666000000000000e+01   2.650154987335205e+01
1.540000000000000e+01   2.647898139953613e+01
1.705600000000000e+01   2.657918954467774e+01
1.831300000000000e+01   2.645519951629639e+01
1.182800000000000e+01   2.642247288513184e+01
1.838500000000000e+01   2.631842590332031e+01
1.649400000000000e+01   2.659793524169922e+01
1.431000000000000e+01   2.649813037872315e+01
1.909200000000000e+01   2.683352183532715e+01
1.402800000000000e+01   2.550908673095703e+01
1.751400000000000e+01   2.665421301269531e+01
1.700300000000000e+01   2.655380413818359e+01
1.849500000000000e+01   2.657285320281983e+01
1.694100000000000e+01   2.651117803192139e+01
1.999300000000000e+01   2.629575297164917e+01
1.760100000000000e+01   2.652450959777832e+01
1.678400000000000e+01   2.649207838439941e+01
1.941400000000000e+01   2.669872471237183e+01
1.611200000000000e+01   2.651552725982666e+01
1.616800000000000e+01   2.777632118988037e+01
1.252700000000000e+01   2.651970915985108e+01
1.386000000000000e+01   2.653074584960937e+01
2.074100000000000e+01   2.565590983963013e+01
2.042100000000000e+01   2.651567506408691e+01
1.529900000000000e+01   2.663437483215332e+01
1.637200000000000e+01   2.647931983184814e+01
2.234600000000000e+01   2.853358392333984e+01
1.883800000000000e+01   2.661853760528565e+01
1.650800000000000e+01   2.645410881805420e+01
1.950600000000000e+01   2.719535394287109e+01
1.747400000000000e+01   2.651071741485596e+01
1.659700000000000e+01   2.614518725585938e+01
1.281600000000000e+01   2.656078149414063e+01
1.618400000000000e+01   2.649345587158203e+01
1.570600000000000e+01   2.650126996612549e+01
2.480100000000000e+01   3.017964446640014e+01
1.746300000000000e+01   2.655830448913574e+01
1.745800000000000e+01   2.655631905364990e+01
1.848800000000000e+01   2.650072296905518e+01
1.697300000000000e+01   2.648491425323486e+01
1.297000000000000e+01   2.657049915313721e+01
1.704000000000000e+01   2.639850715637207e+01
1.809000000000000e+01   2.669594367980957e+01
1.584000000000000e+01   2.718552860260010e+01
1.705100000000000e+01   2.647573697662353e+01
1.549600000000000e+01   2.647543019866944e+01
1.611700000000000e+01   2.649103678894043e+01
1.520900000000000e+01   2.658950937652588e+01
1.051500000000000e+01   2.354764045715332e+01
1.601500000000000e+01   2.650794853210449e+01
1.558400000000000e+01   2.658018053436279e+01
1.370300000000000e+01   2.932366936492920e+01
1.661000000000000e+01   2.898265014648437e+01
1.416700000000000e+01   2.659303874206543e+01
1.800400000000000e+01   2.595287495040894e+01
1.726800000000000e+01   2.656175457763672e+01
1.925600000000000e+01   2.661770101165772e+01
1.741900000000000e+01   2.660216078186035e+01
1.634500000000000e+01   2.687373325347900e+01
1.255700000000000e+01   2.653402121734619e+01
1.913400000000000e+01   2.618654125595093e+01
1.690600000000000e+01   2.647886357879639e+01
1.649000000000000e+01   2.645307468414306e+01
1.701900000000000e+01   2.542599958801269e+01
1.850400000000000e+01   2.669158583068848e+01
1.954800000000000e+01   2.646178307342529e+01
1.652700000000000e+01   2.649129347991943e+01
1.576300000000000e+01   2.645507668304443e+01
1.960100000000000e+01   2.679616897201538e+01
1.845400000000000e+01   2.647362757110596e+01
1.678400000000000e+01   2.644895800018310e+01
1.366000000000000e+01   2.655033985137939e+01
1.674800000000000e+01   2.649495587158203e+01
1.677400000000000e+01   2.645531637573242e+01
1.649600000000000e+01   2.647700662231445e+01
2.101700000000000e+01   2.771962956619263e+01
2.176800000000000e+01   2.660392367172241e+01
1.792900000000000e+01   2.650943098449707e+01
1.462400000000000e+01   2.658157007598877e+01
1.620300000000000e+01   2.795079510498047e+01
1.435000000000000e+01   2.653680191040039e+01
1.812900000000000e+01   2.639677172088623e+01
2.053200000000000e+01   2.694493525695801e+01
1.399900000000000e+01   2.655401174926758e+01
1.986300000000000e+01   2.791048916625977e+01
1.696100000000000e+01   2.643485311126709e+01
1.465100000000000e+01   2.651662824249268e+01
1.702000000000000e+01   2.661781742095947e+01
1.890900000000000e+01   2.652479751968384e+01
1.916000000000000e+01   2.705099979400635e+01
1.551000000000000e+01   2.644832397460937e+01
1.529100000000000e+01   2.659392415618897e+01
1.647500000000000e+01   2.646586475372315e+01
1.656600000000000e+01   2.649152280426025e+01
1.787800000000000e+01   2.650912068176270e+01
1.502600000000000e+01   2.658287141418457e+01
1.981700000000000e+01   2.639689692687988e+01
1.867400000000000e+01   2.642555735015869e+01
1.769900000000000e+01   2.648412191772461e+01
1.564400000000000e+01   2.648738760375976e+01
1.534100000000000e+01   2.645654336547852e+01
1.853400000000000e+01   2.672549494171142e+01
1.228800000000000e+01   2.653775681304932e+01
1.908500000000000e+01   2.685807128906250e+01
1.831300000000000e+01   2.651704720306396e+01
1.689000000000000e+01   2.651717056274414e+01
1.422400000000000e+01   2.657333948516846e+01
1.630700000000000e+01   2.645701392364502e+01
1.560900000000000e+01   2.646183088684082e+01
1.540500000000000e+01   2.648824813842774e+01
1.489600000000000e+01   2.659802732086182e+01
1.681200000000000e+01   2.647210093688965e+01
1.510700000000000e+01   2.651146186065674e+01
1.872100000000000e+01   2.661222438430786e+01
1.846300000000000e+01   2.664356201934815e+01
1.643800000000000e+01   2.647889450836182e+01
1.297200000000000e+01   2.652698600006104e+01
1.822000000000000e+01   2.665415164947510e+01
1.780200000000000e+01   2.653859038543701e+01
1.550200000000000e+01   2.647106661987305e+01
1.880400000000000e+01   2.677527962112427e+01
1.749500000000000e+01   2.651565467834473e+01
1.378200000000000e+01   2.656115477752686e+01
2.130800000000000e+01   2.636776724624634e+01
1.792500000000000e+01   2.637057476043701e+01
1.741100000000000e+01   2.644940732574463e+01
1.771200000000000e+01   2.938194762420654e+01
1.697500000000000e+01   2.640974960327149e+01
1.782200000000000e+01   2.648666617584228e+01
1.508600000000000e+01   2.658353379821777e+01
1.469600000000000e+01   2.661378564453125e+01
1.578100000000000e+01   2.962641702270508e+01
1.523000000000000e+01   2.659572647094727e+01
1.697700000000000e+01   2.650177359771729e+01
1.749600000000000e+01   2.648693151092529e+01
1.694100000000000e+01   2.676973535156250e+01
1.565100000000000e+01   2.693436238861084e+01
1.927900000000000e+01   2.665889187240601e+01
1.344900000000000e+01   2.650372278594971e+01
1.971200000000000e+01   2.691691933822632e+01
1.700500000000000e+01   2.647621620178223e+01
1.294700000000000e+01   2.654338786315918e+01
1.582100000000000e+01   2.648314466094970e+01
1.655300000000000e+01   2.650840142059326e+01
1.370100000000000e+01   2.655288961029053e+01
1.974700000000000e+01   2.663749863815308e+01
1.015300000000000e+01   2.606912625122070e+01
2.019600000000000e+01   2.614460410690308e+01
1.548800000000000e+01   2.654067238616943e+01
1.303400000000000e+01   2.429343470001221e+01
1.624000000000000e+01   2.972376941680908e+01
1.693900000000000e+01   2.645071112060547e+01
1.549500000000000e+01   2.662948715209961e+01
1.761600000000000e+01   2.638542825317383e+01
1.731500000000000e+01   2.641428703308106e+01
1.765100000000000e+01   2.647964284515381e+01
1.725700000000000e+01   2.643142226409912e+01
1.860400000000000e+01   2.720164766693115e+01
1.589800000000000e+01   2.648857712554932e+01
1.628800000000000e+01   2.855244911956787e+01
1.868600000000000e+01   2.649919665908813e+01
1.590300000000000e+01   2.646324837493896e+01
1.760700000000000e+01   2.646315825653076e+01
1.614700000000000e+01   2.648260657501221e+01
1.564400000000000e+01   2.647945017242431e+01
1.670000000000000e+01   2.500323410034180e+01
1.631100000000000e+01   2.860037435150146e+01
1.234100000000000e+01   2.646182862854004e+01
1.570400000000000e+01   2.645963240051270e+01
1.757800000000000e+01   2.848711102294922e+01
1.457500000000000e+01   2.934177036285400e+01
1.723200000000000e+01   2.644932330322266e+01
1.680100000000000e+01   2.645421445465088e+01
1.786700000000000e+01   2.644400347900391e+01
1.739200000000000e+01   2.633239726257324e+01
1.836400000000000e+01   2.647326628112793e+01
1.647000000000000e+01   2.644302818298340e+01
1.684400000000000e+01   2.651998342895508e+01
1.792100000000000e+01   2.680814599609375e+01
1.673600000000000e+01   2.844143479919434e+01
1.565100000000000e+01   2.649255368804932e+01
1.680900000000000e+01   2.843194006347656e+01
1.910300000000000e+01   2.676769001770020e+01
1.604300000000000e+01   2.648734928894043e+01
1.121000000000000e+01   2.638095947265625e+01
1.640600000000000e+01   2.653762326812744e+01
1.644100000000000e+01   2.997868634796142e+01
1.666800000000000e+01   2.650604798126221e+01
1.709600000000000e+01   2.649747590637207e+01
1.550400000000000e+01   2.663574057006836e+01
1.777400000000000e+01   2.644659597778320e+01
1.710800000000000e+01   2.647825928497315e+01
1.599000000000000e+01   2.649324440002442e+01
1.441700000000000e+01   2.646529120635986e+01
1.804800000000000e+01   2.643754257965088e+01
2.008800000000000e+01   2.673391884613037e+01
1.739200000000000e+01   2.648164633941650e+01
1.661800000000000e+01   2.653382489013672e+01
1.345800000000000e+01   2.663682251739502e+01
1.206200000000000e+01   2.577387973022461e+01
1.509700000000000e+01   2.912087619018555e+01
1.666700000000000e+01   2.658383769226074e+01
1.882200000000000e+01   2.669763943862915e+01
1.692800000000000e+01   2.655141785430908e+01
1.492800000000000e+01   2.646544697570801e+01
1.535800000000000e+01   2.647035618591309e+01
1.805900000000000e+01   2.639313696289063e+01
1.677000000000000e+01   2.659651233673096e+01
1.569800000000000e+01   2.646939472961426e+01
1.552500000000000e+01   2.650732746124267e+01
1.563400000000000e+01   2.649363535308838e+01
1.695600000000000e+01   2.648199716186523e+01
1.784100000000000e+01   2.638710729217529e+01
1.487600000000000e+01   2.646935041046142e+01
1.756000000000000e+01   2.650940853118896e+01
1.370800000000000e+01   2.658757859039306e+01
1.719800000000000e+01   2.653954319763184e+01
1.664500000000000e+01   2.641691829681396e+01
1.603300000000000e+01   2.696590901184082e+01
1.818700000000000e+01   2.650485964965820e+01
1.490900000000000e+01   2.663065012359619e+01
1.855900000000000e+01   2.640618036651611e+01
1.265000000000000e+01   2.654686775207519e+01
1.671900000000000e+01   2.648648371124268e+01
1.641500000000000e+01   2.642247966766357e+01
1.758800000000000e+01   2.768184059906006e+01
1.528200000000000e+01   2.648186915588379e+01
1.590300000000000e+01   2.647576630401611e+01
1.604100000000000e+01   2.649384271240234e+01
1.671300000000000e+01   2.658414715576172e+01
1.759300000000000e+01   2.667922646331787e+01
1.669800000000000e+01   2.645916657257080e+01
1.711800000000000e+01   2.646907231140137e+01
1.787200000000000e+01   2.669645907592773e+01
1.966700000000000e+01   2.745799178314209e+01
1.611700000000000e+01   2.649020899963379e+01
1.350600000000000e+01   2.657248159027100e+01
1.767500000000000e+01   2.654779510498047e+01
1.496100000000000e+01   2.672203210449219e+01
1.815400000000000e+01   2.652701445007324e+01
1.772600000000000e+01   2.664150540924072e+01
1.955200000000000e+01   2.619681687545776e+01
1.650500000000000e+01   2.746657836914062e+01
1.546100000000000e+01   2.726975968933105e+01
1.482100000000000e+01   2.661933984375000e+01
1.250100000000000e+01   2.653935391998291e+01
1.690900000000000e+01   2.651083334350586e+01
1.922500000000000e+01   2.638065776824951e+01
1.739300000000000e+01   2.654515206146240e+01
1.652700000000000e+01   2.649507098388672e+01
1.556100000000000e+01   2.647128690338135e+01
1.572300000000000e+01   2.646820397186279e+01
1.998000000000000e+01   3.167615650177002e+01
1.464400000000000e+01   2.662963480377197e+01
1.734200000000000e+01   2.658935450744629e+01
1.666600000000000e+01   2.647130738830566e+01
1.909600000000000e+01   2.654606608963013e+01
1.894800000000000e+01   2.722398762512207e+01
1.550600000000000e+01   2.648171372985840e+01
1.644100000000000e+01   2.648313047027588e+01
1.567000000000000e+01   2.647471706390381e+01
1.629300000000000e+01   2.649649597930908e+01
1.537200000000000e+01   2.648261286926270e+01
1.679800000000000e+01   2.650691952514648e+01
1.546700000000000e+01   2.648361205291748e+01
1.538000000000000e+01   2.647239292144776e+01
1.187400000000000e+01   2.647057859802246e+01
1.680600000000000e+01   2.650479627227783e+01
1.479400000000000e+01   2.656821474456787e+01
1.762800000000000e+01   2.649772808837891e+01
1.732100000000000e+01   2.646767606353760e+01
1.540400000000000e+01   2.647746153259277e+01
1.393800000000000e+01   2.657776478576660e+01
1.526900000000000e+01   2.647759432220459e+01
1.689500000000000e+01   2.646094848632812e+01
2.023400000000000e+01   2.738387516403198e+01
1.852100000000000e+01   3.056789121246338e+01
1.707800000000000e+01   2.651581566619873e+01
2.053200000000000e+01   2.512393277359009e+01
1.783200000000000e+01   2.691883586120606e+01
1.964500000000000e+01   2.463124134063721e+01
1.107500000000000e+01   2.623548049926758e+01
1.856600000000000e+01   2.656036330795288e+01
1.551500000000000e+01   2.679986251831055e+01
1.804000000000000e+01   2.658420280456543e+01
1.277200000000000e+01   2.655262534332275e+01
1.735200000000000e+01   2.651276278686523e+01
1.423500000000000e+01   2.648278461456299e+01
1.779300000000000e+01   2.647737385559082e+01
2.022100000000000e+01   2.714553241348267e+01
1.597000000000000e+01   2.646971008300781e+01
2.039400000000000e+01   2.646140093231201e+01
1.624300000000000e+01   2.646522232818603e+01
1.769000000000000e+01   2.649946636199951e+01
1.380800000000000e+01   2.655280533599853e+01
1.950200000000000e+01   3.314589801025390e+01
1.714200000000000e+01   2.645668296051025e+01
1.805200000000000e+01   2.641660781097412e+01
1.903900000000000e+01   2.649331756973267e+01
1.303800000000000e+01   2.662518109130859e+01
2.041200000000000e+01   2.687676316452026e+01
1.772300000000000e+01   2.653409333038330e+01
1.764900000000000e+01   2.643468935394287e+01
1.907400000000000e+01   2.656409609222412e+01
1.611900000000000e+01   2.650179819488525e+01
1.793800000000000e+01   2.649804428863525e+01
1.619700000000000e+01   2.646328017425537e+01
1.646000000000000e+01   2.662180992126465e+01
1.697900000000000e+01   2.650829782867432e+01
1.811700000000000e+01   2.652509154510498e+01
1.272700000000000e+01   2.666644835662842e+01
1.675400000000000e+01   2.641940813446045e+01
1.779800000000000e+01   2.644172825622558e+01
1.400700000000000e+01   2.647222617340088e+01
1.584300000000000e+01   2.647376591491699e+01
1.839600000000000e+01   2.638780746078491e+01
1.701900000000000e+01   2.647472757720947e+01
1.848200000000000e+01   2.642457211685181e+01
1.679700000000000e+01   2.650241763305664e+01
1.641100000000000e+01   2.644446633911133e+01
1.519000000000000e+01   2.644305652618408e+01
1.745200000000000e+01   2.649248538208008e+01
1.878100000000000e+01   2.645542750930786e+01
1.439600000000000e+01   2.647397718048096e+01
1.688900000000000e+01   2.652720743560791e+01
1.660200000000000e+01   2.646287417602539e+01
1.638000000000000e+01   2.647149742126465e+01
1.702800000000000e+01   2.645791256713867e+01
1.602300000000000e+01   2.645905613708496e+01
1.731900000000000e+01   2.644710420989990e+01
1.672400000000000e+01   2.651395800018311e+01
1.605800000000000e+01   2.655276337432861e+01
1.525600000000000e+01   2.647206540679932e+01
1.493200000000000e+01   2.645644744110108e+01
1.823700000000000e+01   2.646815348815918e+01
1.421400000000000e+01   2.627120233917236e+01
1.413900000000000e+01   2.646526056671143e+01
1.464100000000000e+01   2.648119184112549e+01
1.828600000000000e+01   2.635552953338623e+01
1.485400000000000e+01   2.648790827178955e+01
1.841300000000000e+01   2.657170285034180e+01
1.715500000000000e+01   2.645234992980957e+01
1.589300000000000e+01   2.649106346893311e+01
1.710700000000000e+01   2.653878558349609e+01
1.773000000000000e+01   2.166625569343567e+01
1.694400000000000e+01   2.691497969055176e+01
1.670900000000000e+01   2.654293383026123e+01
1.589900000000000e+01   2.674073107147217e+01
1.909400000000000e+01   2.664212049865723e+01
1.931900000000000e+01   2.654896187210083e+01
1.897700000000000e+01   2.665271163177490e+01
1.719700000000000e+01   2.654343936157226e+01
1.756500000000000e+01   2.656053871154785e+01
1.827900000000000e+01   2.381287212753296e+01
1.778500000000000e+01   2.638111797332764e+01
1.609800000000000e+01   2.645868916320801e+01
1.798100000000000e+01   2.645210652923584e+01
2.063800000000000e+01   2.689958666610718e+01
1.619300000000000e+01   2.648209969329834e+01
1.753900000000000e+01   2.644418379211426e+01
1.680600000000000e+01   2.652477479553223e+01
1.846600000000000e+01   2.624521772003174e+01
1.907900000000000e+01   2.649541712188721e+01
2.117200000000000e+01   2.802520472717285e+01
1.763600000000000e+01   2.652587064361572e+01
1.759400000000000e+01   2.648252310180664e+01
1.552900000000000e+01   2.646099062347412e+01
1.727200000000000e+01   2.652140586090088e+01
1.622200000000000e+01   2.651570784759522e+01
1.920800000000000e+01   2.691239147949219e+01
1.579900000000000e+01   2.647572348022461e+01
1.719000000000000e+01   2.651425117492676e+01
1.820500000000000e+01   2.651904209136963e+01
1.523800000000000e+01   2.650402077484131e+01
2.011800000000000e+01   2.841090008544922e+01


==> tex/build/figures/zp-with-ref-img/2-arcsec-zp-with-ref-img.txt <==
# Aperture photometry versus difference in magnitude (used to find the 
# zero point magnitude). The zero point magnitude is obtained based on 
# the reference SDSS imgaes with 2 arcsecond aperture. 
# 
# Project title: Gnuastro: Estimating the Zero Point Magnitude in Astronomical Imaging
# Git commit (that produced this dataset): e31dd15
# Git repository: https://codeberg.org/gnuastro/papers
# Git branch: zeropoint
# DOI (Zenodo): https://doi.org/10.5281/zenodo.10256845
#
# Copyright (C) 2023 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: MAG-REF  [f32,f32,] Magnitude of reference.
# Column 2: MAG-DIFF [f32,f32,] Magnitude diff with input.
1.695678e+01   3.045629e+01
1.635947e+01   2.824853e+01
1.547010e+01   2.638778e+01
2.024716e+01   2.663062e+01
1.738371e+01   2.638352e+01
2.057371e+01   2.660003e+01
1.714812e+01   2.637259e+01
1.696407e+01   2.640309e+01
1.769629e+01   2.636614e+01
1.543803e+01   2.640451e+01
1.687268e+01   2.640578e+01
1.610488e+01   2.774000e+01
1.864345e+01   2.647300e+01
2.021022e+01   2.641980e+01
1.613146e+01   2.822519e+01
1.588445e+01   2.640804e+01
2.050202e+01   2.843671e+01
1.553210e+01   2.697999e+01
1.742925e+01   2.640552e+01
1.879576e+01   2.640355e+01
1.999221e+01   2.662826e+01
1.704930e+01   2.642480e+01
1.576894e+01   2.690015e+01
1.974593e+01   2.624078e+01
1.584737e+01   2.869046e+01
1.749632e+01   2.639601e+01
1.537762e+01   2.901418e+01
1.578776e+01   2.750058e+01
1.953040e+01   2.653267e+01
1.785170e+01   2.639825e+01
1.481266e+01   2.978590e+01
1.766691e+01   2.641304e+01
1.522071e+01   2.934897e+01
1.804309e+01   2.640342e+01
1.575601e+01   2.642170e+01
2.136578e+01   2.629442e+01
1.756935e+01   2.638720e+01
1.679779e+01   2.639611e+01
1.797315e+01   2.640040e+01
1.810878e+01   2.643243e+01
1.643198e+01   2.634910e+01
1.582710e+01   2.711752e+01
1.861323e+01   2.585265e+01
1.823982e+01   2.846306e+01
1.595454e+01   2.640588e+01
1.605099e+01   2.640215e+01
1.828192e+01   2.636226e+01
1.893735e+01   2.633685e+01
1.529656e+01   2.640845e+01
1.697274e+01   2.640519e+01
1.539464e+01   2.721092e+01
1.796533e+01   2.650956e+01
1.945528e+01   2.651372e+01
1.915374e+01   2.697562e+01
1.450903e+01   3.006023e+01
1.784518e+01   2.635807e+01
1.543739e+01   2.717345e+01
1.638804e+01   2.643435e+01
1.495498e+01   2.892118e+01
1.593450e+01   2.745142e+01
1.933078e+01   2.630890e+01
1.687351e+01   2.639170e+01
1.983392e+01   2.638346e+01
1.930486e+01   2.636752e+01
1.992922e+01   2.622411e+01
1.633855e+01   2.642823e+01
1.670990e+01   2.640496e+01
1.557071e+01   2.639824e+01
1.637806e+01   2.639156e+01
1.820820e+01   2.636458e+01
1.557290e+01   2.681793e+01
1.975231e+01   2.627222e+01
1.772387e+01   2.638783e+01
2.046034e+01   2.639229e+01
1.712668e+01   2.648561e+01
1.670330e+01   2.644666e+01
1.753223e+01   2.638317e+01
1.998043e+01   2.639956e+01
1.660245e+01   2.637905e+01
1.806378e+01   2.635884e+01
2.073869e+01   2.655645e+01
1.583776e+01   2.805643e+01
1.700763e+01   2.640049e+01
1.542742e+01   2.640360e+01
1.582480e+01   2.638600e+01
1.757106e+01   2.640993e+01
1.641814e+01   2.639144e+01
1.674340e+01   2.639998e+01
1.609446e+01   2.640278e+01
1.648010e+01   2.639218e+01
1.500486e+01   2.948153e+01
1.731148e+01   2.641330e+01
1.862624e+01   2.634092e+01
1.682610e+01   2.638519e+01
1.740961e+01   2.641657e+01
1.545811e+01   2.638505e+01
2.001091e+01   2.650866e+01
2.017609e+01   2.611862e+01
1.689379e+01   2.641087e+01
1.810781e+01   2.642510e+01
1.941479e+01   2.631098e+01
1.546008e+01   2.641116e+01
1.931600e+01   2.663542e+01
1.684949e+01   2.641350e+01
2.057195e+01   2.660089e+01
1.807714e+01   2.643676e+01
1.569678e+01   2.839719e+01
1.570951e+01   2.744098e+01
1.709249e+01   2.640292e+01
1.584953e+01   2.641439e+01
1.598447e+01   2.638435e+01
1.695855e+01   2.638489e+01
1.885997e+01   2.649106e+01
1.590587e+01   2.640093e+01
1.878124e+01   2.632399e+01
1.456791e+01   2.979132e+01
1.837931e+01   2.635197e+01
1.541017e+01   2.641108e+01
1.573403e+01   2.638553e+01
2.034800e+01   2.645691e+01
1.859073e+01   2.640954e+01
1.691706e+01   2.639966e+01
1.569612e+01   2.707373e+01
1.531681e+01   2.975614e+01
1.517971e+01   2.977242e+01
1.525968e+01   2.656597e+01
1.553262e+01   2.678892e+01
1.829161e+01   2.636734e+01
1.802441e+01   2.643981e+01
1.779919e+01   2.646027e+01
1.910293e+01   2.638647e+01
1.936781e+01   2.650755e+01
2.524220e+01   3.327829e+01
1.904592e+01   2.644265e+01
2.007760e+01   2.648981e+01
1.554930e+01   2.639788e+01
1.569185e+01   2.640895e+01
1.570027e+01   2.640940e+01
1.952300e+01   2.624189e+01
1.833041e+01   2.643543e+01
1.897264e+01   2.626984e+01
1.736191e+01   2.633898e+01
1.629222e+01   2.640288e+01
1.724237e+01   2.638112e+01
1.712536e+01   2.650420e+01
1.883241e+01   2.644709e+01
1.998577e+01   2.658826e+01
1.754497e+01   2.640534e+01
1.529312e+01   2.689183e+01
1.798342e+01   2.635803e+01
1.835219e+01   2.631779e+01
1.773435e+01   2.639413e+01
1.750415e+01   2.638252e+01
2.100580e+01   2.698782e+01
2.013105e+01   2.653147e+01
1.641933e+01   2.639359e+01
1.804426e+01   2.637387e+01
1.806291e+01   2.639496e+01
1.572235e+01   2.639477e+01
1.612516e+01   2.637573e+01
1.539999e+01   2.889110e+01
1.840406e+01   2.639139e+01
1.740055e+01   2.639303e+01
1.430151e+01   2.976444e+01
1.540002e+01   2.791773e+01
1.613287e+01   2.637988e+01
1.545529e+01   2.640539e+01
1.651111e+01   2.638652e+01
1.874335e+01   2.641805e+01
1.592744e+01   2.726801e+01
1.648025e+01   2.643166e+01
1.592601e+01   2.822991e+01
1.665343e+01   2.641485e+01
1.727477e+01   2.642586e+01
1.844768e+01   2.639245e+01
1.769904e+01   2.642663e+01
1.702369e+01   2.641715e+01
1.572005e+01   2.778956e+01
1.765077e+01   2.640386e+01
2.043967e+01   2.637742e+01
1.900262e+01   2.635830e+01
1.608350e+01   2.642810e+01
1.797518e+01   2.651303e+01
1.982774e+01   2.639708e+01
1.634725e+01   2.641013e+01
1.518382e+01   2.876534e+01
1.572612e+01   2.833746e+01
1.634083e+01   2.640618e+01
1.683778e+01   2.641513e+01
1.735583e+01   2.640092e+01
1.464083e+01   2.960320e+01
1.777969e+01   2.643028e+01
1.673586e+01   2.643434e+01
1.710690e+01   2.637769e+01
1.907983e+01   2.636754e+01
1.827416e+01   2.647557e+01
1.703151e+01   2.642193e+01
1.672567e+01   2.639036e+01
1.579497e+01   2.640501e+01
1.776835e+01   2.632500e+01
1.596410e+01   2.845440e+01
1.781195e+01   2.642122e+01
1.739247e+01   2.640652e+01
1.998773e+01   2.666136e+01
1.700539e+01   2.642290e+01
1.609646e+01   2.774679e+01
1.649836e+01   2.644244e+01
1.714047e+01   2.643616e+01
1.704632e+01   2.643485e+01
1.645369e+01   2.643397e+01
1.638241e+01   2.641763e+01
1.895959e+01   2.635915e+01
1.932405e+01   2.645788e+01
1.709220e+01   2.639981e+01
1.551592e+01   2.747803e+01
1.670401e+01   2.640726e+01
1.939745e+01   2.640070e+01
1.532062e+01   2.809931e+01
1.567037e+01   2.756664e+01
1.746468e+01   2.645640e+01
1.800548e+01   2.642429e+01
1.684179e+01   2.641557e+01
1.781465e+01   2.636796e+01
1.945250e+01   2.633318e+01
1.846675e+01   2.633887e+01
1.577408e+01   2.795868e+01
1.754439e+01   2.642051e+01
1.731965e+01   2.641134e+01
1.815686e+01   2.638976e+01
1.926247e+01   2.634802e+01
1.881711e+01   2.657526e+01
1.963639e+01   2.688721e+01
1.670954e+01   2.639844e+01
1.527648e+01   2.726754e+01
1.764437e+01   2.644432e+01
1.606376e+01   2.730956e+01
1.721449e+01   2.649494e+01
1.597381e+01   2.838021e+01
1.698931e+01   2.639026e+01
1.826384e+01   2.641434e+01
1.884255e+01   2.607223e+01
1.741604e+01   2.649798e+01
1.785697e+01   2.640331e+01
1.776568e+01   2.643194e+01
1.459937e+01   2.993110e+01
1.393257e+01   2.989411e+01
1.721858e+01   2.642343e+01
1.915496e+01   2.667460e+01
1.519380e+01   2.640243e+01
1.851161e+01   2.641750e+01
1.680087e+01   2.641188e+01
1.550571e+01   2.754859e+01
1.684524e+01   2.642810e+01
1.552319e+01   2.763539e+01
1.583152e+01   2.750891e+01
1.760835e+01   2.637105e+01
1.741647e+01   2.637585e+01
1.719151e+01   2.643806e+01
1.968203e+01   2.630258e+01
1.573952e+01   2.643107e+01
2.016778e+01   2.662311e+01
1.995079e+01   2.627449e+01
1.800331e+01   2.645602e+01
2.000276e+01   2.643462e+01
1.683513e+01   2.637743e+01
1.823537e+01   2.645339e+01
1.559450e+01   2.641492e+01
1.689179e+01   2.640178e+01
1.533644e+01   2.746448e+01
1.772208e+01   2.638478e+01
1.493820e+01   2.922928e+01
1.908373e+01   2.636006e+01
1.621119e+01   2.643490e+01
1.738043e+01   2.647152e+01
1.589568e+01   2.641054e+01
1.922145e+01   2.645633e+01
1.656138e+01   2.637445e+01
1.571581e+01   2.641367e+01
1.666901e+01   2.642682e+01
2.028720e+01   2.637403e+01
1.668960e+01   2.641072e+01
1.783047e+01   2.638937e+01
1.553741e+01   2.639351e+01
1.564172e+01   2.643384e+01
1.767502e+01   2.639070e+01
1.598227e+01   2.639116e+01
1.931979e+01   2.643163e+01
1.538937e+01   2.778765e+01
1.643805e+01   2.641293e+01
1.611308e+01   2.639645e+01
1.771036e+01   2.641052e+01
1.576584e+01   2.640980e+01
1.730807e+01   2.642080e+01
1.800078e+01   2.641554e+01
1.557899e+01   2.829363e+01
1.526462e+01   2.876796e+01
1.864006e+01   2.640637e+01
1.894630e+01   2.613780e+01
1.711292e+01   2.644967e+01
1.824499e+01   2.639450e+01
2.070584e+01   2.654224e+01
1.812004e+01   2.655090e+01
1.917007e+01   2.633476e+01
1.883983e+01   2.648455e+01
1.593153e+01   2.641899e+01
1.902077e+01   2.645870e+01
1.537482e+01   2.742716e+01
1.773737e+01   2.640663e+01
2.407692e+01   3.201707e+01
1.362403e+01   2.961880e+01
1.972737e+01   2.656743e+01
1.524973e+01   2.744597e+01
1.848508e+01   2.682814e+01
1.703020e+01   2.600135e+01
2.067440e+01   2.650876e+01
1.757413e+01   2.646214e+01
2.047919e+01   2.696441e+01
1.997445e+01   2.684307e+01
1.769324e+01   2.636347e+01


==> tex/build/figures/zp-with-ref-img/6-arcsec-zp-with-ref-img.txt <==
# Aperture photometry versus difference in magnitude (used to find the 
# zero point magnitude). The zero point magnitude is obtained based on 
# the reference SDSS imgaes with 6 arcsecond aperture. 
# 
# Project title: Gnuastro: Estimating the Zero Point Magnitude in Astronomical Imaging
# Git commit (that produced this dataset): e31dd15
# Git repository: https://codeberg.org/gnuastro/papers
# Git branch: zeropoint
# DOI (Zenodo): https://doi.org/10.5281/zenodo.10256845
#
# Copyright (C) 2023 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: MAG-REF  [f32,f32,] Magnitude of reference.
# Column 2: MAG-DIFF [f32,f32,] Magnitude diff with input.
1.614014e+01   2.978404e+01
1.614580e+01   2.819269e+01
1.539524e+01   2.646870e+01
1.937267e+01   2.652254e+01
1.728321e+01   2.642989e+01
2.047544e+01   2.506737e+01
1.707239e+01   2.651020e+01
1.689860e+01   2.646454e+01
1.762026e+01   2.648999e+01
1.536031e+01   2.647092e+01
1.678743e+01   2.648622e+01
1.586771e+01   2.764193e+01
1.859442e+01   2.658878e+01
2.028202e+01   2.639817e+01
1.588353e+01   2.813131e+01
1.583131e+01   2.650398e+01
2.444099e+01   3.026422e+01
1.543376e+01   2.704002e+01
1.734700e+01   2.650777e+01
1.869378e+01   2.657904e+01
1.989203e+01   2.713481e+01
1.697074e+01   2.647029e+01
1.564745e+01   2.693231e+01
1.957554e+01   2.669496e+01
1.992413e+01   3.177201e+01
1.533208e+01   2.832244e+01
1.742198e+01   2.654457e+01
1.476772e+01   2.854834e+01
1.558000e+01   2.744426e+01
2.221755e+01   2.720379e+01
1.751352e+01   2.660035e+01
1.372024e+01   2.888072e+01
1.757847e+01   2.653724e+01
1.446512e+01   2.874062e+01
1.796507e+01   2.657235e+01
1.567398e+01   2.646224e+01
2.092426e+01   2.522009e+01
1.746797e+01   2.647199e+01
1.673128e+01   2.648964e+01
1.785377e+01   2.635721e+01
1.802537e+01   2.656957e+01
1.635366e+01   2.642414e+01
1.556833e+01   2.714721e+01
1.853722e+01   2.586319e+01
1.794240e+01   2.830309e+01
1.567909e+01   2.650268e+01
1.596930e+01   2.648729e+01
1.818784e+01   2.652947e+01
1.878050e+01   2.663591e+01
1.521936e+01   2.647257e+01
1.683610e+01   2.647333e+01
1.524198e+01   2.720553e+01
1.692401e+01   2.664359e+01
1.939418e+01   2.675399e+01
2.143018e+01   2.777068e+01
1.312312e+01   2.900958e+01
1.777973e+01   2.637585e+01
1.528055e+01   2.717155e+01
1.626111e+01   2.662243e+01
1.433679e+01   2.844974e+01
1.574138e+01   2.739724e+01
1.930748e+01   2.636803e+01
1.679370e+01   2.645889e+01
1.960278e+01   2.642214e+01
1.901887e+01   2.657197e+01
1.960240e+01   2.574426e+01
1.799609e+01   2.660136e+01
1.663966e+01   2.648121e+01
1.513266e+01   2.647141e+01
1.629602e+01   2.646860e+01
1.809580e+01   2.633289e+01
1.545807e+01   2.684953e+01
1.972229e+01   2.554681e+01
1.765927e+01   2.654619e+01
2.055425e+01   2.674343e+01
1.705937e+01   2.658256e+01
1.662705e+01   2.653554e+01
1.746561e+01   2.641415e+01
1.979024e+01   2.637620e+01
1.652240e+01   2.643003e+01
1.795679e+01   2.640373e+01
2.074198e+01   2.596319e+01
1.551914e+01   2.787530e+01
1.691425e+01   2.649853e+01
1.535308e+01   2.647750e+01
1.575217e+01   2.646104e+01
1.746716e+01   2.645557e+01
1.633801e+01   2.644068e+01
1.666358e+01   2.645797e+01
1.601945e+01   2.647235e+01
1.640030e+01   2.648701e+01
1.411549e+01   2.876072e+01
1.723435e+01   2.645949e+01
1.854274e+01   2.636320e+01
1.673567e+01   2.648203e+01
1.733700e+01   2.652906e+01
1.538060e+01   2.645958e+01
1.973109e+01   2.655895e+01
2.005716e+01   2.653835e+01
1.679903e+01   2.644635e+01
1.799959e+01   2.646682e+01
1.906270e+01   2.620153e+01
1.537972e+01   2.647704e+01
1.926789e+01   2.693990e+01
1.676293e+01   2.648975e+01
2.035185e+01   2.626215e+01
1.790189e+01   2.647132e+01
1.518474e+01   2.805799e+01
1.551677e+01   2.739512e+01
1.702609e+01   2.645716e+01
1.576994e+01   2.647768e+01
1.590458e+01   2.647442e+01
1.683670e+01   2.646136e+01
1.829038e+01   2.660908e+01
1.582599e+01   2.646224e+01
1.869752e+01   2.663878e+01
1.339680e+01   2.882840e+01
1.831035e+01   2.645255e+01
1.530355e+01   2.646646e+01
1.565292e+01   2.645461e+01
2.035236e+01   2.653727e+01
1.845584e+01   2.639734e+01
1.683775e+01   2.648996e+01
1.556324e+01   2.708788e+01
1.433126e+01   2.892574e+01
1.571987e+01   2.742657e+01
1.408296e+01   2.881491e+01
1.534001e+01   2.686248e+01
1.818866e+01   2.646894e+01
1.792704e+01   2.650652e+01
1.771574e+01   2.650731e+01
1.892827e+01   2.675802e+01
1.897457e+01   2.666626e+01
2.185355e+01   3.004726e+01
1.895782e+01   2.628787e+01
2.047984e+01   2.617925e+01
1.546256e+01   2.646445e+01
1.561493e+01   2.647270e+01
1.562366e+01   2.648112e+01
1.947253e+01   2.642643e+01
1.821991e+01   2.647465e+01
1.889642e+01   2.594570e+01
2.229744e+01   2.693305e+01
1.621773e+01   2.645411e+01
1.716836e+01   2.641132e+01
1.642324e+01   2.645647e+01
1.872460e+01   2.658472e+01
1.955173e+01   2.607288e+01
1.746825e+01   2.646222e+01
1.517679e+01   2.692011e+01
1.790604e+01   2.639747e+01
2.207864e+01   2.728684e+01
1.719320e+01   2.643048e+01
1.741362e+01   2.638157e+01
2.052057e+01   2.768009e+01
1.989213e+01   2.434098e+01
1.631846e+01   2.653330e+01
1.798455e+01   2.646799e+01
1.796244e+01   2.654225e+01
1.564829e+01   2.646715e+01
1.604686e+01   2.644614e+01
1.483297e+01   2.847066e+01
1.834718e+01   2.644881e+01
1.716975e+01   2.643282e+01
1.314720e+01   2.885420e+01
1.505110e+01   2.774071e+01
1.590841e+01   2.643167e+01
1.734903e+01   2.679297e+01
1.517079e+01   2.641346e+01
1.840439e+01   2.615767e+01
1.571809e+01   2.720496e+01
1.632813e+01   2.641979e+01
1.551636e+01   2.796899e+01
1.645221e+01   2.643170e+01
1.710079e+01   2.641772e+01
1.816359e+01   2.627146e+01
1.754538e+01   2.643875e+01
1.688190e+01   2.645190e+01
1.541630e+01   2.763174e+01
1.748856e+01   2.645282e+01
1.989023e+01   2.561318e+01
1.860046e+01   2.623188e+01
1.596237e+01   2.645101e+01
1.770185e+01   2.666055e+01
1.942682e+01   2.578162e+01
1.617566e+01   2.643033e+01
1.464043e+01   2.836968e+01
1.513028e+01   2.793932e+01
1.622781e+01   2.645550e+01
1.671013e+01   2.646394e+01
1.722026e+01   2.641628e+01
1.358806e+01   2.873919e+01
1.764330e+01   2.644261e+01
1.655369e+01   2.652431e+01
1.697855e+01   2.648427e+01
1.877514e+01   2.607925e+01
1.809639e+01   2.645399e+01
1.681597e+01   2.647613e+01
1.660673e+01   2.643893e+01
1.569851e+01   2.646529e+01
2.162202e+01   3.198545e+01
1.761425e+01   2.633657e+01
1.547469e+01   2.810617e+01
1.760324e+01   2.644919e+01
1.677960e+01   2.644195e+01
1.940441e+01   2.650804e+01
1.689889e+01   2.648039e+01
2.010246e+01   2.574206e+01
1.581109e+01   2.760357e+01
1.638565e+01   2.648758e+01
1.701634e+01   2.647701e+01
1.688845e+01   2.648238e+01
1.634404e+01   2.647450e+01
1.627127e+01   2.647463e+01
1.867517e+01   2.631707e+01
1.900117e+01   2.634460e+01
1.694383e+01   2.640965e+01
1.528868e+01   2.739511e+01
1.659570e+01   2.645290e+01
1.911275e+01   2.615584e+01
1.494375e+01   2.786898e+01
1.542084e+01   2.746870e+01
1.727023e+01   2.648321e+01
1.780136e+01   2.647516e+01
1.669999e+01   2.646584e+01
1.761806e+01   2.639384e+01
1.906745e+01   2.612377e+01
1.827664e+01   2.630048e+01
1.543918e+01   2.777588e+01
1.739142e+01   2.644075e+01
1.714360e+01   2.652851e+01
1.797793e+01   2.626039e+01
1.896227e+01   3.167584e+01
1.894190e+01   2.642599e+01
1.856639e+01   2.654382e+01
1.863449e+01   2.729099e+01
1.652660e+01   2.647858e+01
1.508496e+01   2.722546e+01
1.745447e+01   2.646097e+01
1.586828e+01   2.725217e+01
1.704125e+01   2.659702e+01
1.551481e+01   2.806742e+01
1.685621e+01   2.643381e+01
1.804277e+01   2.643288e+01
1.760821e+01   2.619961e+01
1.649220e+01   2.697461e+01
1.766550e+01   2.642485e+01
1.665016e+01   2.679903e+01
1.331432e+01   2.886199e+01
1.221709e+01   2.909853e+01
1.702173e+01   2.639665e+01
1.853086e+01   2.717873e+01
1.507714e+01   2.645548e+01
1.813843e+01   2.640063e+01
1.659733e+01   2.649936e+01
1.526042e+01   2.744721e+01
1.664379e+01   2.655412e+01
1.525730e+01   2.752366e+01
1.558839e+01   2.741916e+01
1.744383e+01   2.636139e+01
1.722804e+01   2.642345e+01
1.706339e+01   2.644901e+01
1.929213e+01   2.544212e+01
1.563698e+01   2.649829e+01
1.911404e+01   2.615547e+01
1.888342e+01   2.639984e+01
1.753527e+01   2.646243e+01
1.973775e+01   2.665822e+01
1.666615e+01   2.638601e+01
1.804986e+01   2.627293e+01
1.549324e+01   2.647794e+01
1.678286e+01   2.649808e+01
1.510969e+01   2.739772e+01
1.743962e+01   2.647791e+01
1.416644e+01   2.861020e+01
1.880917e+01   2.638110e+01
1.598276e+01   2.650396e+01
1.723420e+01   2.655056e+01
1.578581e+01   2.645608e+01
1.876037e+01   2.646296e+01
1.644604e+01   2.642059e+01
1.561639e+01   2.646226e+01
1.654794e+01   2.649654e+01
1.958524e+01   2.645012e+01
1.651609e+01   2.642585e+01
1.824776e+01   2.653335e+01
1.542608e+01   2.643471e+01
1.544134e+01   2.647000e+01
1.754792e+01   2.632528e+01
1.583904e+01   2.645706e+01
1.906576e+01   2.632064e+01
1.508007e+01   2.762888e+01
1.626553e+01   2.643132e+01
1.595546e+01   2.648371e+01
1.756614e+01   2.647720e+01
1.563348e+01   2.644353e+01
1.717230e+01   2.645567e+01
1.787243e+01   2.646782e+01
1.514646e+01   2.801917e+01
1.469901e+01   2.834593e+01
1.834449e+01   2.649232e+01
1.828482e+01   2.610873e+01
1.698966e+01   2.652834e+01
1.761370e+01   2.650720e+01
1.963267e+01   2.632604e+01
1.741719e+01   2.688647e+01
1.842764e+01   2.632959e+01
1.833121e+01   2.638923e+01
1.577629e+01   2.647216e+01
1.827913e+01   2.648907e+01
1.515981e+01   2.735662e+01
1.754273e+01   2.636460e+01
2.083500e+01   2.934842e+01
1.142134e+01   2.912311e+01
1.890630e+01   2.675927e+01
1.468171e+01   2.716041e+01
1.756899e+01   2.709780e+01
1.560316e+01   2.562165e+01
1.991591e+01   2.754577e+01
1.726914e+01   2.656878e+01
1.852571e+01   2.683536e+01
1.881924e+01   2.699810e+01
1.735322e+01   2.627252e+01
2.172446e+01   3.327310e+01
2.102064e+01   3.080415e+01

